HLCP: Secant-Tangent Geometry and Fully Backed State-Contingent Liquidity Activation for Constant-Product AMMs

Constant-product automated market makers (CPMMs) expose liquidity providers to arbitrage when external market prices change before the pool price adjusts, generating the adverse-selection loss measured by loss-versus-rebalancing (LVR). Reducing the capital kept continuously on the trading curve can reduce LVR, but also lowers liquidity depth and increases execution slippage. We examine whether part of the capital can remain outside the trading curve with only limited deterioration in swap execution. Our secant-tangent analysis relates active depth to execution slippage and post-swap marginal price, showing diminishing execution benefits from additional liquidity. Motivated by this diminishing benefit, we study the Hybrid Liquidity-Collateral Pool (HLCP), a fully backed architecture that initially scales both reserves of a full-depth CPMM by a fraction N and holds the remaining paired tokens in a buffer. When a submitted order would cause a large price movement, HLCP temporarily deploys part of this buffer in the pool's current reserve ratio, expanding the curve homothetically before execution, and recovers the activated share after settlement. To evaluate these execution effects using historical market data, we first calibrate N in balanced synthetic CPMMs from normalized 2025 WETH/USDC swaps observed in Uniswap V3. This calibration identifies a share of capital that can remain in the buffer with a limited execution gap to full depth. Holding this fraction fixed, a comparison using an acute order constructed from historical data shows that buffer activation improves average execution and limits price movement relative to a matched static CPMM and the passive V3 snapshot, without adding capital.

==> figures/data/HLCP_N_STAR_PATH.csv <==
balanced_equivalent_local_depth,cumulative_input_human,normalized_local_input_capacity,p,point,price_usdc_per_weth,u
0.9545392114887659171265081610712654909595143134934690036146264261350189610069944527335063473973873134,0E-18,0.2386944764913143078585916881898638386995534667400522639696490187884518532150523762774459483364309361,0,0,2746.236824219303846339382385883608058033139391954330412271924177420477701797100343655314946458206934,0E-24
0.9543479988156069601089054206746579850470463046864955222402860036898630194273903903587852903636733246,5.621860625755086278645,0.2387423131587451149333938159474132540914156054204747336479774716622185690663921819358006872762590784,0.0004007790403857141368131349319046773818293178475251550785259171863979496686513562664577728327863547608,1,2745.136410586310640313835900436240810564225766244705587678212719813920209569052385081507175406317188,0.00009567332888023890645822417707896042812077828040400144633853322460031895984348575249952521794882626891
0.9541568627343014756335338559352913340680122012696485806710960401816161379474237501761169177887906344,11.24372125151017255729,0.2387901498261747237635333082310702435436544083439661242612403083596061231848875569401258988683005209,0.0008014777849369781353062879472228627911694925278213782722323955092121757491524351545198097712814067938,2,2744.036658222377154468999993456008610463530276881819009505858510441992458012467553171862554396683851,0.0001913466577604778129164483541579208562415565608080028926770664492006379196869715049990504358976525378
0.9539658031988394064985587611754416683876581147442102579860810887613542178936697803156556814502996190,16.865581877265258835935,0.2388379864936031350689964424147432978029689407656122283412806647371352108180974301679781619370334510,0.001202096265821791449644312875477365721468599477619486234026440005290086134235201116996072837855958387,3,2742.937566597776274275534740741247490461450094440982907789393273319429018295216692817716145020681333,0.0002870199866407167193746725312368812843623348412120043390155996738009568795304572574985756538464788067
0.9537748201632475401788107650594628564910003409798496680799749174005335361190997005891084090573985211,22.48744250302034511458,0.2388858231610303495691927895722977635505301419716067606370441246217392836241641993438230926637479879,0.001602634515188826758895729531644761923313706342936931494581980274974811649745101491796754078896808386,4,2741.839135183311218943090994832960343362533776145754356820679298910489614787163214504875616598895373,0.0003826933155209556258328967083158417124831131216160057853541328984012758393739430099981008717953050756
0.9535839135815894719518239384573658774326114849385908572783065343622054884279716757926286669904719242,28.109303128775431393225,0.2389336598284563679829557917864216982898375683680733797766174701887885988676274118776327293095596489,0.002003092565167445446162132265401905372464896512380199703988047632397579230176502214819405999655870162,5,2740.741363450314904418575738985148780454463994041272444364138770582373838220931349358847755663278989,0.0004783666444011945322911208853948021406038914020200072316926661230015947992174287624976260897441313445
0.9533930834079655680681489647325225198654959273501683562249078499185432655248215736442737394025057344,33.73116375453051767187,0.2389814964958811910285433387641360677534229085006501291394170355749826460381623993895632805713268540,0.002403470447867713062213840768442582809597356814583391041020971591194855744612444172168920057250520056,6,2739.644250870649307276883765570225911347050374298398441610873609215233921741750855559343769903331252,0.0005740399732814334387493450624737625687246696824240086780311993476019137590609145149971513076929576135
0.9532023295965129289658793629220663384290913407468038392174089224747052035980800604373113317005106820,39.353024380285603950515,0.2390293331633048194236383437599206090376565031946158098286019731833456390637713332363676822746084958,0.002803768195380414773650399496178655640506231076736400791058161108753702164150626877272050508029164251,7,2738.547796916704829502666955708587509899038815576160218609959258958786226252085784996074684680034721,0.0006697133021616723452075692395527229968454479628280101243697325722022327189044002674966765256417838824
0.9530116521014053525293288535130852272207308797934509764672908828986646026541556680653548927244123665,44.97488500604069022916,0.2390771698307272538853493188074251278678335061835872250467384332177932399407549090747677873318994044,0.003203985839777070795604505997055709252688670634790288804191591795112136115466580660645227106614612982,8,2737.452001061399664161715009497972746066178516883354112940689086623451450103127633917454456864075401,0.0007653866310419112516657934166316834249662262432320115707082657968025516787478860199962017435906101515
0.9528210508768532973917980555736002968066599315717209445462502112489146764930035316077223289063186485,50.596745631795776507805,0.2391250064981484951302109492607344463879718024377372192633501592491191817574406625699506626794890178,0.003604123413109951809007922421344204262505016589715797124163483108324158473914144066721818469463758147,9,2736.356862778179161960524043658885561473786300986258159824344477423100476874648723714574030083783516,0.0008610599599221501581240175937106438530870045236360130170467990214028706385913717724957269615394364200
0.9526305258771038462823688028749621344463146739641023782390169741745931346269062447122310163312585106,56.21860625755086278645,0.2391728431655685438741846676461536686557454478012849108091918031227269549736738539501085989218133262,0.004004180947412094362437898501538299473318047101222445927029559713768985759063367982458945041669705374,10,2735.262381541015198692632035718394223271102637732874953458938530215317807922065664361623272225855331,0.0009567332888023890645822417707896042812077828040400144633853322460031895984348575249952521794882626891
0.9524400770564406694166644653420243701530316028568355323377762182044817457998785160720128343076806294,61.840466883305949065095,0.2392206798329874008326592268254788845971186050838066028084674003570277667008304698453939516669301240,0.004404158474697316258562608358330944204324185323532546845591134557636466436177835917424466387354606378,11,2734.168556824405543570302651037372820404867177413064182445398810458630918759791362591492714545440117,0.001052406617682627971040465947868564709328561084444015909723865470603508558278343277494777397437088958
0.9522497043691839879315147606896313635732082482214927065525356243763931238615417037568326935806376887,67.46232750906103534374,0.2392685165004050667204512724717168895319614151426026663577051703268725655655877673315095344872556420,0.004804056026960231925204077589460719805528555424255242797899978890319231409328133890636583000234786234,12,2733.075388103373228440141541056960591538181402762010455173194620111778018280643771374479823869943771,0.001148079946562866877498690124947525137449339364848017356062398695203827518121829029994302615385915227
0.9520594077696905373634636394489365864223123971812865626528736189002655794516160328132765976633011992,73.084188134816121622385,0.2393163531678215422518059148582159555156589001372579524182663040830905689329446946951461729526240873,0.005203873636176267771037051243468597798340737516329170651494327170262775741820230443498473361967218979,13,2731.982874853465917881231748109932096152262927084031109636209110658901661556003211035347097563973548,0.001243753275443105783956914302026485565570117645252018802400931919804146477965314782493827833334741496
0.9518691872123535311710589247552049405429429915355948932905710110666193740849981676121274943096928723,78.70604876057120790103,0.2393641898352368281403972999621681526469170207036259831693963919775149384631530595554374958291162569,0.005603611334301677525942227466486775565255477784570134445069749177402321933926172952523296598896411158,14,2730.891016550755280184377394023005510843913664192435798808641074944918481818348728793336688761186625,0.001339426604323344690415138479105445993690895925656020248739465144404465437808800534993353051283567765
0.9516790426516026243008624862603990827743515544790562226029685826195842448969662672541777315847432036,84.327909386326294179675,0.2394120265026509250993291798834421831630887679139429768745888566975469290533162781401310441991673082,0.006003269153273557566032255837532699119560428061149806066173221092362277798862554750337571763814969552,15,2729.799812671836359211047366538053021635692098499820123476677897501532573318786906998526770775216201,0.001435099933203583596873362656184406421811674206060021695077998369004784397652286287492878269232394033
0.9514889740419038767971198253493593088899271764442114909685163071829074422863229918994700379240239511,89.94977001208138045832,0.2394598631700638338411354825797041585758622019127527891595553439265772301105472169795985426956779342,0.006402847125009862223368873676325084025188933311907849559903398632670025871828929563333232191216441568,16,2728.709262693826947130613249314874849440997714753899258157302136995561443053590833044859326418939060,0.001530773262083822503331586833263366849932452486464023141416531593605103357495772039992403487181220302
0.9512989813377597174550280464781103897927463599792337493721243750724661230158254421251944188411530843,95.571630637836466736965,0.2395076998374755550777808809187822202865583289484677963512919233930223975301027177953926241855249027,0.006802345281409419080389527917301146034208886308319360240615311931971073631900424781881010845206198613,17,2727.619366094366958034478267956788607498654553443049119282107246600603079097896842706987837654040977,0.001626446590964061409789811010342327278053230766868024587755064818205422317339257792491928705130046572
0.9511090644937089075175412869171178915159170762599124325235175343817797902160230216558007028069277219,101.19349126359155301561,0.2395555365048860895206613610492293770560784245252691306497409254693862094212636364110597831882679442,0.007201763654351944249061804494221446384192540668035988574788723763260558143515789753027052037333967250,18,2726.530122351617802425696546133873492483847643161517397542123704241641382318853691369648028520186519,0.001722119919844300316248035187421287706174009047272026034093598042805741277182743544991453923078872841
0.9509192234643265044156527744715211133935103317928969707061350419794112855029438275712744619534641152,106.815351889346639294255,0.2396033731722954378806047900900374083842287313969666484965416782977496098670749092271674925281783960,0.007601102275698057634783961571426984436889446238208788578467904420977145826275084446606833931584833026,19,2725.441530944261762582684482478372698252371681243783263008163302523574129833014537285067840122595581,0.001817793248724539222706259364500248134294787327676027480432131267406060237026229297490979141027699109
0.9507294582042238255520927798648392444168299214034828961209221757049028512863695397866047107060097231,112.4372125151017255729,0.2396512098397036008678714831404531612712583084415696404417138937313286627782925245191809481984251588,0.008000361177289298185049837390388821174078559782777340923200947381515417379890845434536772986693403657,20,2724.353591351501368795628570503549322211465047513115404105664628501781297117177195433814046396884414,0.001913466577604778129164483541579208562415565608080028926770664492006379196869715049990504358976525378
0.9505397686680484121283818274127302978055158932484615045794064158601321217135442810374260934917626792,118.059073140856811851545,0.2396990465071105791921547696108470489855081250679210323884156154878717984143099620128995733670786317,0.008399540390948139122896377973590126647598080216447270630498664702771035110137744197395581827074398921,21,2723.266303053058776474196490362236353684170245887539102870724951470827650950756678692855461765238631,0.002009139906485017035622707718658168990536343888484030373109197716606698156713200802490029576925351647
0.9503501548104839930151786243794267047434526257561232033893973242659969686289058356503505503977870716,123.68093376661189813019,0.2397468831745163735625815588755820443396332255472414437220684862710537819502355025073838680258599386,0.008798639948478003165152004441930795057775625015672728999509366971316711193004873000847256810087287154,22,2722.179665529175144125160802825419139659207543570203654129475689862615220662562005463999399198973247,0.002104813235365255942080931895737129418657122168888031819447730941207017116556686554989554794874177916
0.9501606165862504486658622660018242334305036499495299666598268876128111380288988994396787354515022711,129.302794392366984408835,0.2397947198419209846877129052488299465784838345101402647930727008186707468394069337198514885861749908,0.009197659881663277725504014256672491233555235297670022633384389641886882247074445588933909314048437605,23,2721.093678260610012198547072435411736520089501883353703194021640024028838532524525718054237817298409,0.002200486564245494848539156072816089846777900449292033265786264165807336076400172307489080012823004185
0.9499711539501037750732883695852084911185773784042058427097605342446428207204868903984240842231728916,134.92465501812207068748,0.2398425565093244132755445722842801902989864822850018622423313723884267798609361382714088088359114367,0.009596600222269330102403185292374156389649264933742518394975840972675980553024795680464169161322065015,24,2720.008340728640682800920738383483237719559355690712222346414879554533082211514034347181217695737304,0.002296159893125733754997380249895050274898678729696034712124797390407655036243658059988605230771830454
0.9497817668568360477696588873206112471526798695378570309643793146237400861245116348387570100082795137,140.546515643877156966125,0.2398903931767266600335075963996849568508353491966038704310930103653878825976385800920726503670591573,0.009995461002042522651823726283231729257312521512672297863040793320908822202291495460773638754613120457,25,2718.923652415061600274429538289076786437695505621070891261592521308460476688339184910052840684850631,0.002391833222005972661455604426974010703019457010100036158463330615007973996087143812488130448720656722
0.9495924552612753858694454435471420090417111292873906768621782437436645818526023154359236746382907673,146.16837626963224324477,0.2399382298441277256684688498271828434010816942613377338041495876175190603564744434712582740362503384,0.01039424225271022794489669186165839645787388766301663193451921485577827728509264605105137582270137131,26,2717.839612802183732640220771727936684975648754783016761317108577727121569452336934327967870486472437,0.002487506550886211567913828604052971131140235290504037604801863839608292955930629564987655666669482992
0.9494032191182859161553061380836827601680767957127896921107025221698706952267927968566405081955450608,151.790236895387329523415,0.2399860665115276108867316028903418422804019308037584664058195634261015717107949529348638407461390868,0.01079294400598084391043495512475048374109134587714047551586044815271222168373466994864398723723569503,27,2716.756221372833953904855167080385889033000892698639528677225576644227606994942732454571923173729696,0.002583179879766450474372052781131931559261013570908039051140397064208611915774115317487180884618309261
0.9492140583827677372069358529834088417562275995458059752267693670767526756672523106903059455479561772,157.41209752114241580206,0.2400339031789263163940360856088608833585509479599112839629916369867176197874043266907329353058917134,0.01119156629354380896236780542140669255204249614409683443137138002277004503232342416701885482742022824,28,2715.673477610354427228341587059519326734322748005577898991319962348895019790516996709599232076439714,0.002678853208646689380830276958210891987381791851312040497478930288808930875617601069986706102567135530
0.9490249730096568835727901956220491957253341035249603084918874508149207619188761245795771515723285776,163.033958146897502080705,0.2400817398463238428955600486318676950158967568220757659173919456277919081271377088211917800344446952,0.01159010914706961711210321385023247379101032232726601099362035825477617050038626137806326536310763145,29,2714.591380998601988952419275143014089857270099344564763116540531189980541862707306846864431134226366,0.002774526537526928287288501135289852415502570131716041943817463513409249835461086822486231320515961798
0.9488359629539252899846233064169663911365107657719019682905067702333669829308048270669564895465491176,168.65581877265258835935,0.2401295765137201910959193235007492447816273343304911980147480781921748862455074252381680869389629794,0.01198857259820983306583578379589475610674579078611763562094600808415115691875671109272903793491327365,30,2713.509931021947533487716807082395934749111676508990064089813480234846759334394101702986148561144521,0.002870199866407167193746725312368812843623348412120043390155996738009568795304572574985756538464788067
0.9486470281705807556147798546893620985083600600631797472214689946930965991094275658190841823022364146,174.277679398407674637995,0.2401774131811153616991683822424495288918742572362576777445965935316406057947609512363229885897995295,0.01238695667859710730681837870922299686072362281508730409309261561314378622871975736654000047758668216,31,2712.429127165275399058419368710707242446022966317720905726284997031536376084918207610349671201060570,0.002965873195287406100204949489447773271744126692524044836494529962609887755148058327485281756413614336
0.9484581686146669083761816412265372698147480186992914100147549677319956490741108109016966384450759808,179.89954002416276091664,0.2402252498485093554088008962941679908772756838930220188415493834861681189463596460748715203409117596,0.01278526141984519116261539425400873067989390679945828108069604380146743060027434589219442174336807988,32,2711.348968913982754303078433424333440790207775468179924052210125940592167623964414362031163186035933,0.003061546524167645006663173666526733699864904972928046282833063187210206714991544079984806974362440605
0.9482693842412631692649493209754977988788611219653992316400849161971694387548364243849539345068058041,185.521400649917847195285,0.2402730865159021729277502947603903628140804576924094748677119933549873177094941138709569324338394552,0.01318348685354895185735561690106572704039469260591280070737633195137348012949105723554094497181525171,33,2710.269455753978985730200359987976051412471839936454970768881287616534754196008070012888058034594577,0.003157219853047883913121397843605694127985683253332047729171596411810525674835029832484332192311266874
0.9480806750054847167455998540036347051848949367358978305640321247669503241799582541777265798591688830,191.14326127567293347393,0.2403209231832938149583903220031822390604642322040661266890588102709616548220537263040586624148327560,0.01358163301128438754900258604760495114487634017136751743012015793926758967097850920598320619679808737,34,2709.190587171685086027252873714098569506302718521884090423174150093659537258027639005821153190817760,0.003252893181928122819579622020684654556106461533736049175510129636410844634678515584983857410260093143
0.9478920408624824511787603873970609903290687471613345912088234441318509808000121539509289910958294275,196.765121901428019752575,0.2403687598506842822025355945666742111449878414012883074523666591141053975620823772588417049969516347,0.01397969992460864235166035177728131049675149428699661628451998470583125991251662924006752530641486140,35,2708.112362654033043221730831610278371405755771499741376918291803980324564113434954455766241347001899,0.003348566510808361726037846197763614984227239814140050621848662861011163594522001337483382628208919412
0.9477034817674429592913393651327926071198243580788140274288445369939802164058474478185639757222069382,202.38698252718310603122,0.2404165965180735753614421574366659139717895451918115826461098233817640426798349706132587446287174683,0.01437768762506002134293249545331136422431816826290079936718590424154983457662363851938317769096783672,36,2707.034781688465230692925104780410375991426280244307143629682569706590718597908468515974672334505658,0.003444239839688600632496070374842575412348018094544052068187196085611482554365487089982907846157745681
0.9475149976755884786890957571576550653823243576643029916992067468812626733867143000390508838645416041,208.008843152938192309865,0.2404644331854616951358080396362748576518897291426877442752870840359521297742975894279596222389268099,0.01477559614415800555635225545377161640691527957166777799429052704340470876591287556478483267876619396,37,2705.957843762933798033040839219237473464629795811299113415077228418338758032437818164429879718627718,0.003539913168568839538954294551921535840468796374948053514525729310211801514208972842482433064106571950
0.9473265885421768624115473929349159482295217829199631722186028129120162992579858496663471969843640514,213.63070377869327858851,0.2405122698528486422257738091585544460566341303495424973094797631001801078089306886364380628659915438,0.01517342551340326695890157551449469298640115169118282483597120405138330756613738033901778544401488906,38,2704.881548365900062756313779164814667948917364101407005532389812936703034466729000091478102993103338,0.003635586497449078445412518729000496268589574655352054960864262534812120474052458594981958282055398219
0.9471382543225015435291594785795221658279546502795817109616116030233243650618586321035680163312798486,219.252564404448364867155,0.2405601065202344173309231272370041126125562181164742957420434572936541651496550756901040140791445281,0.01557117576427768341363686834081474012472971021578936117417413025454007106163372354943077905428059028,39,2703.805894986333902854775755380809089378934762375703783594601366030784763585606190400358025883598829,0.003731259826329317351870742906079456696710352935756056407202795759412439433895944347481483500004224487
0.9469499949718914997827544703947935356518163506150885110816432899247273287376261374885659191739659723,224.8744250302034511458,0.2406079431876190211502833019548930359115589869709414589401103066777844122091182342043632164998404110,0.01596884692824435362743926238470304682986092156982074565478725743235517068813287157774778292244052889,40,2702.730883113713150199322854140531952953586535782778310653644369422591237294221302770086048412968255,0.003826933155209556258328967083158417124831131216160057853541328984012758393739430099981008717953050756
0.9467618104457112182650845711478249230159443162026320936492436452612662786663072228610468593432645754,230.496285655958537424445,0.2406557798550024543823258411943174323910705908452005078010564760791269057379603865175632003452931315,0.01636643903674761208390707495850959367033190751620028506764206233967234778165921463095961830110024132,41,2701.656512238022984784742191287801490947578056945438074230532467396223598328346850799138623372788805,0.003922606484089795164787191260237377552951909496564059299879862208613077353582915852480533935901877025
0.9465737006993606601445082087780106481736265669271286323011985649139598632486294415395802662972284457,236.11814628171362370309,0.2407036165223847177249670049259099606404978658040876656284813002628468811123154393014194324543845062,0.01676395212121304396140823017051551009377953172707259458362355873060605739514498275184499794570480373,42,2700.582781849755329817355619566633098840003330601764022073824566385785827881205629886246918475450855,0.004018279812970034071245415437316337981072687776968060746218395433213396313426401604980059153850703294
0.9463856656882752254307119504233593837977211657275816315528566852697690259301223480024407015778541458,241.740006907468709981735,0.2407514531897658118755683568401183118076791665009215609308929979781243993737245691185581845155335325,0.01716138621304750003631031552073497291768962539790997494612661833316542807722012199349036826677730679,43,2699.509691439908247643941096452804674274047532905696790887639192131807920074934880079697134390346507,0.004113953141850272977703639614395298409193466057372062192556928657813715273269887357479584371799529563
0.9461977053679257177824193976729468207793082343128401175392833927576865811508085256432268499678406484,247.36186753322379626038,0.2407992898571457375309373153209686031069267706390488015359606541322203429872668580621257375451930280,0.01755874134363911157140594638781272532773140877261126034546546969785476548959923236228546431671482436,44,2698.437240499985336520594833995986698400165617409569079623286071739258382553209951858472229078578929,0.004209626470730511884161863791474258837314244337776063638895461882414034233113373109979109589748355832
0.9460098196938183093570287018112877384587996167188203642284707373349045621402084283766302581779013125,252.983728158978882539025,0.2408471265245244953873277037632277365634644310499239464032009506131191745715213596412057014349244626,0.01795601754435730518955108306937510594599425220104478376681599762442898401234756362650104402846683661,45,2697.365428521995128220199741701768460490400528207346571074512755642259004348804370566277536550532389,0.004305299799610750790620087968553219265435022618180065085233995107014353192956858862478634807697182101
0.9458220086214945057021204305119288227930083939137673158619140635863821880552679149410385094545621108,258.60558878473396881767,0.2408949631919020861404403002338774328624338473639798002440404493558401566117803145641674950731843434,0.01835321484655281773253392050873835704924216670436424046498930977427295076872610774654479622378004169,46,2696.294254998450486477168058258939599074298060746460133580014895276163002023012297996935640268134970,0.004400973128490989697078312145632179693555800898584066531572528331614672152800344614978160025646008370
0.9456342721065311106887776099634979570825868715391522190083402522136248621218308942199260664494439401,264.227449410489055096315,0.2409427998592785104854233864788112004990025583092273530069307830634743491932296333371881533111010093,0.01875033328155771110519194635038827443830874372175005396867672523721689952492674724207890967266160070,47,2695.223719422368006268128447959160725899918544786124738475637868034768741139680366738258387820755017,0.004496646457371228603536536322711140121676579178988067977911061556214991112643830367477685243594834639
0.9454466101045401914866598587721233703595905601852054485578069720058324657044743073726073236949141386,269.84931003624414137496,0.2409906365266537691168732962756640533443039630388952483300790663033380091882395567727180434418707178,0.01914737288068538710479473851505035187468642210576778050192058085159724528532238528279580340304407285,48,2694.153821287267413927230212974014535199805141885992250603026053350383566849537935317125290641259328,0.004592319786251467509994760499790100549797357459392069424249594780815310072487316119977210461543660908
0.9452590225711690435807736221798848567961481660018907266320544668997974436970693145348749482055466800,275.471170661999227653605,0.2410384731940278627288349631336833452448380522864134372183739116785745681699629732583166414748441597,0.01954433367523060223571004907239998167594119240509828433883207516914440504112177442743973662692232897,49,2693.084560087170968094739643258681088905498396752871266143694474012201552344587838239765700989724440,0.004687993115131706416452984676869060977918135739796070870588128005415629032330801872476735679492487176
0.9450715094621001558298806071701064484903110745229420004179060325957557374955017710764572950584476777,281.09303128775431393225,0.2410863098614007920148024673415476483554303726299404527004161819915703866510330666117543457577760831,0.01994121569646948250937069681544865913891903159788392911706985066709269840636999433137047184024895319,50,2692.015935316602861497605891752414967384180389737407005290069981805754474716792103148028505765410131,0.004783666444011945322911208853948021406038914020200072316926661230015947992174287624976260897441313445
0.9448840707330511755664866108971718928815303017564835158544443347853128517299091338475911193233279606,286.714891913509400210895,0.2411341465287725576677195823640391625627693564028653413449507724504194748769035385456248706449844022,0.02033801897565953822955976660531529865340523745222738131383853502790440627972757105947062993838864523,51,2690.947946470588623560676123753880256968576654137983507508179997049423830248950731341904960949475841,0.004879339772892184229369433031026981834159692300604073763265194454616266952017773377475786115390139715
0.9446967063397748737383530265814668019311439835163825071558111655626300034290032920956005849088992690,292.33675253926448648954,0.2411819831961431603799803205884737065828121874845644467130332860677472076142028540768635354451286451,0.02073474354403967876303158925838263766686048449841044314250917355863479198278009006247174927655804031,52,2689.880593044654523847242045874460058371799737723240948658065441863258179636297871642790127130860337,0.004975013101772423135827657208105942262280470581008075209603727679216585911861259129975311333338965983
0.9445094162380591100914734025493494397699826620121343298605839142154706837151943357970023843962785033,297.958613165019572768185,0.2412298198635126008434294784217909071058717394416370020769677078685287326810435686229780435341296288,0.02113138943283022729548595148967835202483315719830522852387436892448371245728294685964473165865466029,53,2688.813874534826976327602271825114131688544164585401985134854033806761407467969773908399712202836354,0.005070686430652662042285881385184902690401248861412076655942260903816904871704744882474836551287792252
0.9443222003837267983944575214740501267646043910697754866613051923334997974847908501515479486343375683,303.58047379077465904683,0.2412776565308808797493631807392057707128878292793864506370517569185345628671653928061705577891820252,0.02152795667323293557291296120664014027846229071580227102191421183265475134401424399597535488799863216,54,2687.747790437631944474327329482400933841593389726321420286874831218472522359588462212586504636240020,0.005166359759532900948744105562263863118522027141816078102280794128417223831548230634974361769236618521
0.9441350587326358717042655580864207818716724089900450091098646365108525350538764532957141378165945220,309.202334416529745325475,0.2413254931982479977885294246853213941901721749111087911895670449336456919225804136500546487369958151,0.02192444529643099862832596926615499933400004093520989775804643301442271661353699552858642435153735788,55,2686.682340250094347182916456217073907496710164558237249838767516992940329666303500485648818084109683,0.005262033088413139855202329739342823546642805422220079548619327353017542791391716387473886987185444790
0.9439479912406792476732349646748241173905439229058058459295162482827172939391895647001299535505524810,314.82419504228483160412,0.2413733298656139556511286228286011423227361839888143165679548588514629437230213960196162200393771303,0.02232085533358906949389992466483668941305565211670690372177422378203258722054248251900904975202682662,56,2685.617523469737465516537667364347528232358970762191650344090685749040376545851378545482651535027426,0.005357706417293378761660553916421783974763583702624080994957860577617861751235202139973412205134271059
0.9437609978637847938973428245814886527859429593670338864392650871523633666005528435490112293647837319,320.446055668039917882765,0.2414211665329787540268141456700971982431132254228610610996237359608520594580843938867232356998099011,0.02271718681585327389853251602785358857292100935844995889009680739566272485435661048737259764991174168,57,2684.553339594582350273544915978623280100744481679597389591043720709482554217715823560326961682593557,0.005453379746173617668118778093500744402884361983028082441296393802218180711078687892472937423083097328
0.9435740785579152933056465046286825371514449306207025610209528551037081519432195974985747135218321677,326.06791629379500416141,0.2414690032003423936046928635073309699483325388104821722701718448729808539144588971480492358431909381,0.02311343977435122495084542819517351736765100482268467903930253548659667809167531176064490621110046483,58,2683.489788123147230376468490657262331123471310983844054945062646782263197475490531900895785386005354,0.005549053075053856574577002270579704831005140263432083887634927026818499670922173644972462641031923597
0.9433872332790684095908455279723969728213839082155193185779299508805756343069595169745032116776864425,331.689776919550090440055,0.2415168398677048750733256876542194176673615975959454866177904281995511216537905706943950781888034841,0.02350961424019203780764301867578455916823218110900854507515419640758570299785619832233866604119731858,59,2682.426868554446922081177122247959155597503058228837247022132775294322404044047852536061652247828606,0.005644726403934095481035226447658665259125918543836085333973460251418818630765659397471987858980749865
0.9432004619832766526809076792841989266636360578757588407477344893082144995746654193253962218840282595,337.3116375453051767187,0.2415646765350661991207281110179399503598896899471605180220493840680275552705356559401711330979141266,0.02390571024446634432784569475021343265727503095315206839103556161808391966206509079814241155632486072,60,2681.364580387992239004912589682453710356688523334970656954775912219952397955683436125645967512023156,0.005740399732814334387493450624737625687246696824240086780311993476019137590609145149971513076929576135
0.9430137646266073442517024444038322147569110013800531544448626598042453629357225552160295085795976247,342.933498171060262997345,0.2416125132024263664343707480336251257497707762253767687299361333944287098552277457422884136346610801,0.02430172781824630771191524804942774612688624802898895194811070326608078579484339748034747631952080123,61,2680.302923123789402971899930015740165068629672565598954870152386330791778820183590135136558304862573,0.005836073061694573293951674801816586115367475104644088226650526700619456550452630902471038294878402404
0.9428271411651625832805849766863346691957447614673160083997115317347080247271098728582541256466257507,348.55535879681534927599,0.2416603498697853777011798739577769769377822850788588793609700409320125336732350551045183381571568810,0.02469766699258563712678937952390776880485540690385196396409930021193706216019276048570010118808404584,62,2679.241896262339455675238668004584958092336398220256093404610910961537160384982109487663250365916703,0.005931746390574812200409898978895546543488253385048089672989059925219775510296116654970563512827228672
0.9426405915550792116408738721882149677110193085867220325764942870894087683743332158514206495383919677,354.177219422570435554635,0.2417081865371432336075379635212893797936032596106267029327361481233851487044738865070577669777900799,0.02509352779851960231634262384023961689919965125913650921632197610769076704456854114324083976674742084,63,2678.181499304637671153782786242029704576140183553727335709277007349530748850737925147636187312590918,0.006027419719455051106868123155974506971609031665452091119327593149820094470139602407470088730776054941
0.9424541157525287797371661255979131606415800015806073556986876134019391559819242445336338137186935151,359.79908004832552183328,0.2417560232044999348392842289429654689910958494012073054786910600986049418142606443685120360607212032,0.02548931026706504819739085840394752949592787553021921192689457374351244126432217815514587301679753088,64,2677.121731752172969082719457985575147948650638585469113923053959908311600929338595096294091531607387,0.006123093048335290013326347333053467399729809945856092565666126374420413429983088159969613948724881210
0.9422677137137175121814327284166706081452757291360978360425699453492479883634576950902002422742563119,365.420940674080608111925,0.2418038598718554820817151573044157067191250769413834891055274836809683195756786211239778301678709865,0.02588501442922040944125655840638089341635621113765742862939044176597210133439652217375930653239951535,65,2676.062593106927328876558861385847226666482183397322549629246798962127434017719820262839826369721327,0.006218766377215528919784571510132427827850588226260094012004659599020732389826573912469139166673707479
0.9420813853948862735098384603373738972395115798687716295298349995408678453685392625744970861732895227,371.04280129983569439057,0.2418516965392098760195850472872208067673204009704038805395601335292730910079660046711374692116052117,0.02628064031596572504091193553023469133009106275005216493838108273452121047115106295097891125835818727,66,2675.004082871375204603249685849638173981896771556031967084540281181109203348179741045681068294246161,0.006314439706095767826242795687211388255971366506664095458343192823621051349670059664968664384622533747
0.9418951307523105339402295140512286100323510141348500985216806377489744514439834764887113012521427895,376.664661925590780669215,0.2418995332065631173371065452732423178474269406100157877661634136140754987646028626127840818111586016,0.02667618795826265286371707422264305137481566807730269439099650165906319377837779677082586439522514519,67,2673.946200548482940708137228766173631121717754488187968153975758916791256508327801259377874783054057,0.006410113034976006732701019864290348684092144787068096904681726048221370309513545417468189602571360015
0.9417089497423003351702326828355771425715262011735803865652927810726502222606671936215875318493187392,382.28652255134586694786,0.2419473698739152067179511808089622736612831473255113535951653684885995227081779747388250807887891086,0.02707165738705448418977015575667765936748059053082990252903881168170257593616197978472131753974673892,68,2672.888945641708188546483263798136848145024861283088018301848263908217762572089295199947339788856607,0.006505786363856245639159244041369309112212923067472098351020259272821689269357031169967714820520186289
0.9415228423212002562159099292411140254582937435325198013662440606806127895543016704005974116815572363,387.908383177100953226505,0.2419952065412661448452499014347319233610747734313247899444781976721612403010360031658845019097049497,0.02746704863326615823588683665143917879461961211826979543488185650028600190133271444761354277803522402,69,2671.832317654999323723269140399215609591495026038491892296241826092962001912183671598633734419889456,0.006601459692736484545617468218448269540333701347876099797358792497422008229200516922467240038469012556
0.9413368084453893792909122420034855878569729909204609812646549056245868464105178223894960738832625675,393.53024380285603950515,0.2420430432086159324015936068798081646614424399682634881571830687355147821670290411682119281373579468,0.02786236172780427666522582440768386352390264024161043646311409729423859111943576855225357077421075674,70,2670.776316092794864239005848177535674821807525650681326042379365185621287316447057557570827893778871,0.006697133021616723452075692395527229968454479628280101243697325722022327189044002674966765256417838824
0.9411508480712812557260767769531008702608004434214158225138236644618491154220616209658970741587189840,399.152104428611125783795,0.2420908798759645700690336826240549129513628789033250553312097076851916714516769326614221929696442135,0.02825759670155711808257766994001272966978956823797164198513888068283258351294097639338132463518786539,71,2669.720940460022889440277049189092129809554435500172880548375475254784558079707189971793949783475162,0.006792806350496962358533916572606190396575257908684102690035858946622646148887488427466290474366665092
0.9409649611553238719294113661882392838156870023329802611675598720806966831039344157539137364053571179,404.77396505436621206244,0.2421387165433120585290825328271852533115935867463137233787560010418670377227347536871076056447811005,0.02865275358539465251533377254800059377559759734390334830673293304156140315816941911459252995732380298,72,2668.666190262100459773743346226949775064027625517006212708378113346194550590218765619171983744445496,0.006888479679377201264992140749685150824696036189088104136374392171222965108730974179965815692315491360
0.9407791476539996153864105681105288132135556169703682777879749151293867567863689684847801501632224196,410.395825680121298341085,0.2421865532106583984627141126264188383659893720245902029089282857820792966036703774048677747111041240,0.02904783241016855588015256976719073307645323784971586976312225809551764283327774110516198798674146148,73,2667.612065004933037342338315680295052767460598793051823078285747073957418114959058054509050882815600,0.006984153008257440171450364926764111252816814469492105582712925395823284068574459932465340910264317628
0.9405934075238252407006475190988970684017701003474444699184506652125728748154591411304165359059678170,416.01768630587638461973,0.2422343898780035905503644598034276133772998968023763738072327133011622940021647927929964970973917777,0.02944283320671222443533986097656175956327844921414215071991940405748851174642435482915979687005577762,74,2666.558564194913907262389089582101496344200451593648682090401351009052433217049833558091369887105941,0.007079826337137679077908589103843071680937592749896107029051458620423603028417945684964866128213143902
0.9404077407213518356745859356184760356687568181303084032843387449454573782701668532220420698928477961,421.639546931631470898375,0.2422822265453476354719322258214415709352831626726835979557153684417119258409163087003741889951580056,0.02983775600584078921896019021182053292055372640682188246391580365857511438811813924447536689240112507,75,2665.505687338923599820396523054911699841282235618862822268556107368916554442104045918276511172946029,0.007175499666017917984366813280922032109058371030300108475389991845023921988261431437464391346161970170
0.9402221472031647874305567034249791165073742876438927690342626618353007300859512831066507693818051897,427.26140755738655717702,0.2423300632126905339067792062333848609722748803504915339726499242968060492625498733514079147741431140,0.03023260083835113047269619024362270848255515698264476240956744076537899136094750248937011583728315673,76,2664.453433944329313428212230510711825107661307598222326889857821814864507192504455600292254392687485,0.007271172994898156890825037458000992537179149310704109921728525069624240948104917189963916564110796438
0.9400366269258837485718435782330744574636789833811584985039974056140379413582132515971909057885716945,432.883268183141643455665,0.2423778998800322865337308704619112076739022160049001229998344055632903631634582095923898845149359823,0.03062736773502189205147276662650509546270910631470185357363739877542956071528013468835314335123462880,77,2663.401803518984338375352016672727263252980633977514271974328470569495971029964870268310086775984526,0.007366846323778395797283261635079952965299927591108111368067058294224559907948402942463441782059622706
0.9398511798461626033838226097695594809624182726061628651674317445684521503506068298313699854881552982,438.50512880889672973431,0.2424257365473728940310768909522062131255974496101036754252141058854460477454781551028055986026639834,0.03102205672661349581886297710786578789127001702341506076036472876410794366915029004698056180164017417,78,2662.350795571227481377187466773824972449009377386389681979364325133468523628138529268222062458566879,0.007462519652658634703741485812158913393420705871512112814405591518824878867791888694962967000008448973
0.9396658059206894340750999885290050730354007833953910804478025734778538109184307421968859879911640565,444.126989434651816012955,0.2424735732147123570765716716984227582441380048210340323110869043433617659634604224435833476408380852,0.03141666784386815602829243850668355541279144249670736089310117064752383935169958123956571440083194351,79,2661.300409609882490917759694157671172351491789399172897951653909053952145215842007845924299314160007,0.007558192981538873610199709989237873821541484151916114260744124743425197827635374447462492217957275241
0.9394805051061864870585931017912905498793601896012298694667158907075590715116613758810801089817317159,449.7488500604069022916,0.2425214098820506763474348761446143446828099564817790948843754037505045546425551034413545605158159786,0.03181120111750989369005906992876190196352033783089701876584404098820489668640009029461244250671928835,80,2660.250645144257483385961472974441706568114292338723643980577071691822978965101832857074284063430113,0.007653866310419112516657934166316834249662262432320115707082657968025516787478860199962017435906101515
0.9392952773594101392724996725473981274678257309307072876188518070880585204726593951080305420766403351,455.370710686161988570245,0.2425692465493878525203519544610298569641687527660819107372590133080000652198258400746659479049385853,0.03220565657824455092418495797905030485800186986849288170777065695704993859469282634760708385189705913,81,2659.201501684144370003836208732273041993118992592993719066221137676790070504160163168765370977023834,0.007749539639299351423116158343395794677783040712724117153421191192625835747322345952461542653854927783
0.9391101226371508645410999419122833101581771284588062459779789274676528365554737052707856509742802216,460.99257131191707484889,0.2426170832167238862714746701966318620809701630044372918577938619356216440185408216535648512551030156,0.03260003425675980529911710646197035104381601086521893867359233526238299054982142222630145462899977978,82,2658.152978739818284545744420148308501891066623655747409504868674318946104534891966145822863192217290,0.007845212968179590329574382520474755105903818993128118599759724417226154707165831704961067871803754051
0.9389250408962331999753369423818898869496242130385467366365204040075809518048912884328719781395444416,466.614431937672161127535,0.2426649198840587782764216263086992042088934107142928604949924094548289581212205961151394961919067283,0.03299433418372518415629380992759283562646382255673870276526139655391935243573655784226194632124007056,83,2657.105075822037011847150622048648321802541926649047656289716677629984396546032068887906496453445818,0.007940886297059829236032606697553715534024597273532120046098257641826473667009317457460593089752580319
0.9387400320935157124131199959157389093614685949128608442784299397216569070857351421692347116926578761,472.23629256342724740618,0.2427127565513925292102787905703732949894144532973999005240550650414463953713798022767339062697406472,0.03338855638979207892059336732490855265076164333131056344843873123425472038027072741821844202305198722,84,2656.057792442040417101785711004242373939418249652964738435937917940864423127749431049074059529990517,0.008036559625940068142490830874632675962145375553936121492436790866426792626852803209960118307701406587
0.9385550961858909648992966572972932959970795412865001584012256472244510033209353234202355980350097839,477.858153189182333684825,0.2427605932187251397476000203570061450628581277473777966754401525234653809707229234993767399750827825,0.03378270090559375939668182896324578973570817201834907862570213687874039791071077902974454196112709034,85,2655.011128111549875945942162969237391442763225598563831843867467280919608961362841384370114715556806,0.008132232954820307048949055051711636390266153834340122938775324091027111586696288962459643525650232855
0.9383702331302854832052384095417860820594274746104114372731198576447115839108672255601308650420914911,483.48001381493741996347,0.2428084298860566105624075868121668301555213969279713881220464540830238813473206738498212370409337290,0.03417676776174538805127644695904686416203018089929919672127454685734501061884658647059883328616450423,86,2653.965082342767705328661555418950325284504331002731621032798689987231524566234439800443827320583164,0.008227906283700545955407279228790596818386932114744124385113857315627430546539774714959168743599059129
0.9381854428836597223879855042857026684013634964641619862924975463422143186153255359289499204595900641,489.101874440692506242115,0.2428562665533869423281926983941617350460844795625175809211706034750191614012756392805939878083091296,0.03457075698884403428134147635765996327495689639661675754676164749710753434460334687262891462346620904,87,2652.919654648376595166576125375907849479841545966792698741540806290978574004211388275701628722616068,0.008323579612580784861865503405869557246507710395148125831452390540227749506383260467458693961547885396
0.9380007254030080333888964261039269313796987936375444109189718306231640932291831931658364238155215467,494.72373506644759252076,0.2429041032207161357179160238039225711505907553779728084611936259202437048966921080875759533958663623,0.03496466861746868866823295116846675838720303618519739617961544002934864727113271237565441077300657562,88,2651.874844541539040782168269273668496739228931042666292862481271538825658510126675380159905408804165,0.008419252941461023768323727582948517674628488675552127277790923764828068466226746219958219179496711664
0.9378160806453586296717475455599982868714083115589510216350983362980570934125887310582758697612252964,500.345595692202678799405,0.2429519398880441914040082142951148182673687573494131077990290940661387872999644766600914919167754007,0.03535850267818027721780903663648655720021219735792694154539061665729571819217968204449258896826836222,89,2650.830651535896776124214080848805752129610024801233927773074141109187232879022544561241199419250725,0.008514926270341262674781951760027478102749266955956128724129456989428387426070231972457744397445537932
0.9376315085677735539002286115022816636614985653167416751622618267728321435440110759350545748992184051,505.96745631795776507805,0.2429997765553711100583704253673178982086892501296588339413690925867697370046933982596393747259595650,0.03575225920152167558652253619451007993626701395540387555342117229235158917623306078110987938993720991,90,2649.787075145570207769179209180832802267497503922750163618137426455509430329327364282467731189925656,0.008610599599221501581240175937106438530870045236360130170467990214028706385913717724957269615394364200
0.9374470091273486446547798186744240882438521154449725252090442647304897645536975845302251631934815871,511.589316943712851356695,0.2430476132226968923523748378431270476100064798241685738422347310275199136117065999732079276071294897,0.03614593821801772329351210869675634982659566558302996787970365778324508302253432487911795035298544638,91,2648.744114885157849702337500627325584362860210303475162749764813124551544984593912930711420488706669,0.008706272928101740487698400114185398958990823516764131616806523438629025345757203477456794833343190468
0.9372625822812135031887162721125588224998632553006665827594290512209663710834672681221053033782376991,517.21117756946793763534,0.2430954498900215389568651783300255191456444514145094332667094869910612460980294432242049508312230760,0.03653953975817523791870872872795086610023074598755071762970610712866596979062622200690144596880900235,92,2647.701770269735758877385065736361318714812049863029437297995482910182472015485688269216807631557778,0.008801946256981979394156624291264359387111601797168133063145056663229344305600689229956320051292016742
0.9370782279865314602235857550546186892672120334175880341119960497303280760444649565975425798996228866,522.833038195223023913985,0.2431432865573450505421572390678744046870859623335055136485645356801626423514678735690918754106166220,0.03693306385248302928697390001052848949454024029421619799420665398123921281209330233715192357762196404,93,2646.660040814856971553324585269923875337459954178249302978993497203213736884162967596251948897756356,0.008897619585862218300614848468343319815232380077572134509483589887829663265444174982455845269240843010
0.9368939462004995427837057921891316854607782689628190178791151466185673882398585374037547467169946957,528.45489882097811019263,0.2431911232246674277780393971628660406119436158875986191609428702150335912618891208597381133679744111,0.03732651053141191363828610919730675417907744101573125431390046476892674499413318364290997069378834345,94,2645.618926036550940407396838249402231445646516401600367437740665641648621127172066082729345584241007,0.008993292914742457207073072645422280243353158357976135955822123112429982225287660734955370487189669278
0.9367097368803484410698260850222908921041194566149877164133653818894627819219409975347492948654644050,534.076759446733196471275,0.2432389598919886713337731332087856245035877604402056107311959184080440179001122833338612173918777130,0.03771987982541472778399198463739118848523910801650419785350568056218750842876317389433018950818058235,95,2644.578425451322972422838599446969164650219083538679674295716742504828593436603039507230973109744615,0.009088966243622696113531296822501240671473936638380137402160656337030301185131146487454895705138495546
0.9365255999833424753718624809432130778012042830972899253528767371368166697263365894062577616399444048,539.69862007248828274992,0.2432867965593087818780935492964243438686359118553761468866314133262320894511225926176554142991010277,0.03811317176492634324913860203920036734783081365975796924684905552403493737122619612034701659186491347,96,2643.538538576153667550248214003697627803727271849672378995084567660781371194072057587501208968956250,0.009184639572502935019989520999580201099594714918784138848499189561630620144974632239954420923087321813
0.9363415354667795630206487222184216492487190611554520610109017343472884660280017794895810327958603155,545.320480698243369028565,0.2433346332266277600792098864119859912374414145754549869245619572027806828654061990208513802863350437,0.03850638638036368040090335632627164375097839991151666264847640249335937290390656594212148038610244457,97,2642.499264928498358141342312865953639950028136357633735578143822328250431716541963996637213464844522,0.009280312901383173926447745176659161527715493199188140294837722786230939104818117992453946141036148081
0.9361575432879911853786523056480044832893313437907416115306569454471714239959486674944343168784151486,550.94234132399845530721,0.2433824698939456066048060412253277160967355887040279428806707302829365060759878009273628994666886708,0.03889952370212572256313779638886575079801750853837176151026427725589364708023877532447963956009970401,98,2641.460604026286549153889284505076977347534302711026538863634856947869180907962003415765265878602182,0.009375986230263412832905969353738121955836271479592141741176256010831258064661603744953471358984974355
0.9359736234043423548696008679678997966767411781609777321951155508767640193766408844173269390812624492,556.564201949753541585855,0.2434303065612623221220410822688742425290670917261362099979520584123945212338189714380400342585968343,0.03929258376059353011704179687726679030080428605184378478554096811514830262763336559235946635723605547,99,2640.422555387921359126607265930782787203038851043752898511530909532215800035937484796777996206331422,0.009471659559143651739364193530817082383957049759996143187514789235431577024505089497452996576933800623
0.9357897757732315820469655962856470536174070589487972308897802716939411040002725850091787949783926609,562.1860625755086278645,0.2434781432285779072975497655080435621960443529204765938438443788402519844176755932625410581899195488,0.03968556658613025458798441866101071168784301057748761599175040229655004155919747361897927292592714971,100,2639.385118532278961922816559335225212563342178439017208653165801307303686969166771307934003405933896,0.009567332888023890645822417707896042812077828040400144633853322460031895984348575249952521794882626891
0.9356060003520908427012482468909978247346309666147399877891261313542087888679852649868901634099099104,567.807923201263714143145,0.2435259798958923627974430493040207953970313152743086654384115160033478488754496741968691887918963661,0.04007847220908115271848778709200754364674978153379332171149723963342615995708243760838536161395603276,101,2638.348292978708029241638519821373412730314161139002216334814712689595538709794589462770111868506306,0.009663006216904129552280641884975003240198606320804146080191855684632214944192061002452047012831453159
0.9354222970983855450060184396883057093350376129343336366820536206234031607135374538435236270916222542,573.42978382701880042179,0.2435738165632056892873086087697155983572928598180262902227226357804613769907592653773242156726899327,0.04047130065977360052739029475858780046677805196367249537099219242853612459607011988788833444079033572,102,2637.312078247029173895535094585354712505871582812566134652042927077074922968696703694623361491159471,0.009758679545784368458738866062053963668319384601208147526530388909232533904035546754951572230780279427
0.9352386659696144967026479792548964997058532769333570522655345589369710322308057588131900657375217375,579.051644452773886700435,0.2436216532305178874322113495197371826450636002486720744916998548950343806140192934980274856402599229,0.04086405196851710735520541300183919862522312682311010708834436498322540751859664752009878793222472484,103,2636.276473857534393852985324646791313225566322111762376882892357787386393166955019935377558835569665,0.009854352874664607365197090239132924096440162881612148972868922133832852863879032507451097448729105695
0.9350551069233098723236890371389506560740683279941102023041399211610019503456330977784058454142380513,584.67350507852897297908,0.2436694898978289578966939208152197026810615011776266725903525970067312335788894511977179102724112333,0.04125672616560332989569237408514376246782162326708375139674649122521333650125513081276932095987843092,104,2635.241479330986517045097246762946976041243378414927397055049632842351858932262131113799965711769276,0.009950026203544846271655314416211884524560941162016150419207455358433171823722518259950622666677931969
0.9348716199170371804548431134721002002180446092965816712174695777356298663291242692138466755741999382,590.295365704284059257725,0.2437173265651389013447772281043294596820351179088116356153354546350589388876648935936393448269232784,0.04164932328130608621365496356251536890986998039377651550566737938787496683927597420176999924437145700,105,2634.207094188618646934955755530737954376381607733178217461627195990161474155813128522846009839099424,0.01004569953242508517811353859329084495268171944242015186554598858303349078356600401245014788462675824
0.9346882049083952310354677792862410243816925344800731039567693279413918540169790389912018662436164100,595.91722633003914553637,0.2437651632324477184399609449592840650674791296570845518129509916220675295303250853612311038625921666,0.04204184334588136974898464008111170005146497012816265088593849075100371631654630732683104263169876712,106,2633.173317952133608848509103884356557362409169833037627748618876149714587775603957391718191957562674,0.01014137286130532408457176277036980538080249772282415331188452180763380974340948976494967310257558450
0.9345048618550161026975682840912784248599065243105816324526911225228722668958824953203098301695612824,601.539086955794231815015,0.2438129998997554098452240244107124033511459924854481750819653666190528814237541075120783226792617410,0.04243428638956736330696417757809048139094312727837615300151102418190956897583770832406716083182128073,107,2632.140150143703397065798834244393211404204928555471790346341157383189027248147885732227447798762272,0.01023704619018556299102998694744876580892327600322815475822305503223412870325297551744919832052441077
0.9343215907145651101432211962909468575471168601357341520522426782971371553369035220724245210411814735,607.16094758154931809366,0.2438608365670619762230252096801829338319005014436133699715882960547359419580967951869274752380621479,0.04282665244258445303484800259173594542047542470123491069345919790502755565284202870986288687909538778,108,2631.107590285968622671340042475889741501833542975875330736579939369794371864440182991025898769325197,0.01033271951906580189748821112452772623704405428363215620456158825683444766309646126994872353847323704
0.9341383914447407715603773268877623048682059139219169333293946730961235838758591442988091094086126950,612.782808207304404372305,0.2439086732343674182353035443117265719872971064232579760090345115369975319234858235124300709511669132,0.04321894153513524238473537720143596057109669593124875881973847807813633721613764496287745127047061619,109,2630.075637902037962162460982576657706834872034170060479091719576547770114075334587190211307064935777,0.01042839284794604080394643530160668666516483256403615765090012148143476662293994702244824875642206331
0.9339552640032747760769912696558644481598485810293374279686834740681487781810733997000239058954449113,618.40466883305949065095,0.2439565099016717365434788817031790953535049876726487932851848295864637923974757439249251137414658910,0.04361115369740456606275255594058160954284170971587623095482493219696397792924808186146673708319452747,110,2629.044292515487606814413121652374840014792155877693440765251820460992945957270964703059551135430834,0.01052406617682627971040465947868564709328561084444015909723865470603508558278343277494777397437088958
0.9337722083479319512534249735422726458352073493443709490820306528916445747269298162189567124722143040,624.026529458814576929595,0.2440043465689749318084523940381667248423708879782014941873968427338967312126677458971510481505196765,0.04400328895955950396456002289072771557710875075396426412034118599297621612815458133086418258841286320,111,2628.013553650360712801064852250332807939149003489949635628082528400503432997778281861672392679257919,0.01061973950570651861686288365576460752140638912484416054357718793063540454262691852744729919231971585
0.9335892244365102306130728454932004968740431926955070726833488653761540348835988943954466081090779913,629.64839008456966320824,0.2440521832362770046906070806195572408960119283075529873156646325280430801339456745861561162374146771,0.04439534735174939509720089306433354727681500367776808477210893248488023219228446305249767942954564683,112,2626.983420831166852069994162528132547423368509731655279834891995986472153071308570055385739329778921,0.01071541283458675752332110783284356794952716740524816198991572115523572350247040427994682441026854212
0.9334063122268406212111559641928338763478810993630773747879237891082176575277875890193966290298341946,635.270250710324749486885,0.2441000199035779558498082756051977046068971743659786976600717673790201932990338652969851632059535929,0.04478732890410585148730654011703644947543575807289725294783813345784154227601802508017407001858368997,113,2625.953893582881463970797654035970358639900609509060036000656038156321443435785840787744187118655268,0.01081108616346699642977933200992252837764794568565216343625425437983604246231389003244634962821736839
0.9332234716767871712416330673476615049647876420431719449619443560113847521281543925995915203685119929,640.89211133607983576553,0.2441478565708777859454041551467585669324442855375505407155811499433301369256377731526959810976494206,0.04517923364674277207567549039863633670568519189660585849276247907097274707763754698438337250686826226,114,2624.924971430945307635435382100268959764295398540564263750437058310050593396760377754511285527817873,0.01090675949234723533623755618700148880576872396605616488259278760443636142215737578494587484616619465
0.9330407027442469376821760571503394847292126560440253473394840053788067028053988495094302836568851808,646.513971961834922044175,0.2441956932381764956362262439325026644032724952383117618293264839496302730109754702047409624183586584,0.04557106160975635659824160135472485405783940402336110742683281635581259599358649553329824188880281379,115,2623.896653901263915109433074921102234069202591099737585450629658293657061716195711674570281614153853,0.01100243282122747424269578036408044923388950224646016632893132082903668038200086153744540006411502093
0.9328580053871499539771578504134553125089491544907878934912728312453911935139640601220382171323289067,652.13583258759000832282,0.2442435299054740855805899211347963172589713680527022835750343015264179500849834084334001898720811413,0.04596281282322511945344752032811868415237627270883786959160609056130397179752814405869467317671477184,116,2622.868940520207045232765364544939126928982392045944166414913080875068245646089959334557646523295802,0.01109810615010771314915400454115940966201028052686416777526985405363699934184434728994492528206384720
0.9326753795634591977586004815757155767920896427150353076371457720578230747283083968759834375954610189,657.757693213345094601465,0.2442913665727705564362949257631784657401317519393368713705721500408968832217395625218996730388386214,0.04635448731720990355603939788089120430061559186054366779474179853340694476403728483866571418840863938,117,2621.841830814608138269245735856469092416691204894212623009184071046882638008467738385056519625258855,0.01119377947898795205561222871823837009013105880726816922160838727823731830168783304244445050001267346
0.9324928252311705586050314483512971453032295745025942188791726565956654621686109197247884633967491511,663.37955383910018088011,0.2443392032400659088606258614238025023160161411026367170923608567641333711882414882969494248496627773,0.04674608512175389417729880786377983936558110918622041673246981960669497429188570706237742690789952439,118,2620.815324311763771283250968657426044328570173494189568484206500478644078490319689956999818848346746,0.01128945280786819096207045289531733051825183708767217066794692050283763726153131879494397571796149973
0.9323103423483128058381963712176558498546089814043948099838882879796222959377552476312504254139526045,669.001414464855267158755,0.2443870399073601435103527004860641819292048622670829806620814724064805541777067480908829555387057679,0.04713760626688263277172780460001749673870159539546718222728737648823018464361410263675334720408899157,119,2619.789420539433114262609912775136763282527494056146063943520286256576564421982796285276745329477857,0.01138512613674842986852867707239629094637261536807617211428545372743795622137480454744350093591032600
0.9321279308729475563575761192182605510088454280827913368152509184407674720358683310926174964628929405,674.6232750906103534374,0.2444348765746532610417312876572277188874361747300676585927050023415571754402199902726372053456742032,0.04752905078260403079020302572513501203612763848489839038237289204537759590525839354813083699068682233,120,2618.764119025837386986488496977699462840293906832124559193961111472745204007562078148590300754991268,0.01148079946562866877498690124947525137449339364848017356062398695203827518121829029994302615385915227
0.9319455907631692425126566356947944951728986335269588597538185856823789292294583142143651371450932135,680.245135716365439716045,0.2444827132419452621105038429658609078242660962931829009166179627182054594563841800128342326911351468,0.04792041869890838347961472743294729760089497943427091378651535194978055905672131101298853209906177321,121,2617.739419299659316637104929274944572521885145017567704134779550464479279349693583566012691545677331,0.01157647279450890768144512542655421180261417192888417500696252017663859414106177605244255137180797854
0.9317633219771050800128997785586199335679675286769013796482113497268462909593099054286395176770438698,685.86699634212052599469,0.2445305499092361473718994641548888371797205572213650973786932562540986609867174206510339681544244051,0.04831171004576838366900661712070870861871180417929190170626674304248930724098905201034538948717511100,122,2616.715320890042596154111098963318191566878919216004994561397655477792910800153670855374820774828439,0.01167214612338914658790334960363317223073495020928817645330105340123891310090526180494207658975680481
0.9315811244729150358753635705640153270756347646307823780972180616333161884649081507509118910369323338,691.488856967875612273335,0.2445783865765259174806346284850744969154208054462580936441800576250955187098358383341321880970062608,0.04870292485313913554223232670324297924209251992962578499410244223194424540653240984951578957000791774,123,2615.691823326591343330478239537214182022797997108908096945299184065066580462275493895693189263271254,0.01176781945226938549436157378071213265885572848969217789963958662583923206074874755744160180770563108
0.9313989982087917964099203357561457836159436245282999415920498644883928149490850113016670978125045666,697.11071759363069855198,0.2446262232438145730909136939497333176713647173084871497138786682250387457243708221336153291538470463,0.04909406315095816839714434817666000662455455866932302652548102103585494318856276068688443733731705744,124,2614.668926139369560648726956347698272853979026748493312631010690710344048823415891759165481263001852,0.01186349278114962440081979795779109308697650677009617934597811985043955102059223330994112702565445734
0.9312169431429607352420212788351947366668413718014640900494774427413624311459361404684634269484221518,702.732578219385784830625,0.2446740599111021148564293999014874162892830824276143931618311758618508340778582298211755206124497110,0.04948512496914545039133123135700596442406264779984594054619674450583967425353959053123472231812719156,125,2613.646628858900595856343763650631351497420522773620367899254037362077069263483886704907346600476927,0.01195916611002986330727802213487005351509728505050018079231665307503986998043571906244065224360328361
0.9310349592336798813729561446048457482197176912952241479450161355224575959222772595999848930178945813,708.35443884514087110927,0.2447218965783885434303633670918640625659116741772790280397512424476481090569218919374782832425005158,0.04987611033760340227441882209779501629706909436500623555994063115841288908716514453133927289695581742,126,2612.624931016166603279228312458503633932990346869519579029799468702344561903328603258344865853476429,0.01205483943891010221373624631194901394321806333090418223865518629964018894027920481494017746155210988
0.9308530464392398872775566749586345839518687395537964263631684613641944960905623261253446131415764924,713.976299470895957387915,0.2447697332456738594653865971245416242542869842999897763983156432972382667812066016782922000566577750,0.05026701928621691110695129770278069799799237208531617524932670821669798464200442135716534386148887058,127,2611.603832142608005872017523402410783555692383762914061903208211316819972113019666037762606751311802,0.01215051276779034112019447048902797437133884161130818368499371952424050790012269056743970267950093615
0.9306712047179639970392926610018696447869764224834854539055223676392448626603704636244449564162007119,719.59816009665104366656,0.2448175699129580636136599713230449916979552152654686272378922049351514475702677921697707911295386127,0.05065785184485334396586773469648338417204746019026056582848800251948482968212782758583838735012229991,128,2610.583331770122958004134867631091345181501501162325699467684568475943288989877513904382814282260055,0.01224618609667058002665269466610693479945961989171218513133225274884082685996617631993922789744976242
0.9304894340282080145227094679101191358409906377232335404163834844235481298736203977837004738310895317,725.220020722406129945205,0.2448654065802411565268347490136912300574591173048971372118950906136643472452069514633487622977558540,0.05104860804336256163658992259483780920164335064679212835621636851780658968285542075337468793751186621,129,2609.563429431066808980415063631336074250529268510859992491253514484822017864875206814350475929940111,0.01234185942555081893311091884318589522758039817211618657767078597344114581980966207243875311539858869
0.9303077343283602715831559899879611073644564863375810770905045686888942684193079910445795541042491794,730.84188134816121622385,0.2449132432475231388560530652245849558663234434769476105989441930708178125320669369133417182989072227,0.05143928791157693229173711583180214287953268298507819561744566969867312200086020638121701040259862148,130,2608.544124658251567295156478756887873106750776289919320339162404946800797310106059826907737947433694,0.01243753275443105783956914302026485565570117645252018802400931919804146477965314782493827833334741496
0.9301261055768415963137520731140622182514647554977970506800371385435058845456030991182721914924592648,736.463741973916302502495,0.2449610799148040112519484278014616856306943533082182574529893287740296881640249502899661705465412810,0.05182989147931134515648339454481851924971851343720717529029438838028746303220136874439691714861846875,131,2607.525416984945365618455541209670146826543014052645870147269927975628811009029739475033835072408959,0.01253320608331129674602736719734381608382195473292418947034785242264178373949663357743780355129624123
0.9299445477321052813295445213409666671388097826675777802672401415804865427504080772264417599968953670,742.08560259967138878114,0.2450089165820837743646462139411761573585074422986166548685526447964277894287291613544157616008906733,0.05222041877636322416057328350257518411826919214940815045656241578086631201971478122451706085885207592,132,2606.507305944871926513679481236285612063751732167142643027052109527335548671243462616350449788212436,0.01262887941219153565248559137442277651194273301332819091668638564724210269934011932993732876924506749
0.9297630607526370520888008838605115371864051386269048713255940969022820837508023957164838415823778517,747.707463225426475059785,0.2450567532493624288437641661436313812662788491720491919353845520263412809527735150662803069435596506,0.05261086983251254157701125707253368210556048448828521860286209476341013857389885432408963315791190484,133,2605.489791072210028884935729392671236825000528045488633712622404677443151939090308267328220127545437,0.01272455274107177455894381555150173694006351129373219236302491887184242165918360508243685398719389377
0.9295816445969550352513902978488115497791695301569201995623035075252819933229056703071284882238086308,753.32932385118156133843,0.2451045899166399753384128875829429334600589313556760414483049261845841023369058777414179078875754224,0.05300124467752183164744073677309198123308052057169332943544752493459293209716301049880830980377160344,134,2604.472871901592975153398304899012561811440047524910232773495358881132557293517356299125955907238343,0.01282022606995201346540203972858069736818428957413619380936345209644274061902709083493637920514272004
0.9294002992236097270742007418685470758102809704164878937176350400339329855795437710410131645742322033,758.951184476936647617075,0.2451524265839164144971963368986317661174923143112392815127985235678192029722492503397201918061506708,0.05339154334113620419422816663599748013824185520737451299924155743598174034498996315238724247574724822,135,2603.456547968108059161353528363926911783072994105341874598111251253661263298969998619327075887086999,0.01291589939883225237186026390565965779630506785454019525570198532104305957887057658743590442309154630
0.9292190245911839618435421335311157831757941492822045155723973671210636512886201382470836706810199819,764.57304510269173389572,0.2452002632511917469682123224076375696060348794140610001955551243250753364608565488908657022807548702,0.05378176585308335821926773031864392275237340022820732684025965886561861873830216506817420443408349596,136,2602.440818807296034802829390509915007215149823609779678885968682969644809306777293666490992524410969,0.01301157272771249127831848808273861822442584613494419670204051854564337853871406233993542964104037257
0.9290378206582928803444847840073414953684649636690721415390835546504753961284840407119619816757864196,770.194905728446820174365,0.2452480999184659733990529957379434860539397589156246124935650007468087732943785529985915040215765622,0.05417191224307359548952225265312493451366621746014410424663995450716830552518552251539513793841202523,137,2601.425683955150585379674901989529643237128745042243541814973626897674351641913807829216725942598110,0.01310724605659273018477671225981757865254662441534819814837905177024369749855754809243495485898919884
0.9288566873835838983670828007231441071619521936080264779351323989635032243666562796860533108210984572,775.81676635420190645301,0.2452959365857390944368053448846017401414020680384526909159201025599454635323167190193489305733878867,0.05456198254079983410931580709931588371751610601135824626218683474365078526278875252407224973248549106,138,2600.411142948117793681957738951974227212706522695576544889869168262546954910794759540541027521649458,0.01320291938547296909123493643689653908066740269575219959471758499484401645840103384493448007693802511
0.9286756247257366752494321081861315780629549303681752120739627619535080468684432874951663544020238335,781.438626979956992731655,0.2453437732530111107280516866889485212950164270895616280524753356577208471532694016689086644127181179,0.05495197677593762207939352938275686593196939143598549152165450228351346581184828065375605262306082309,139,2599.397195323095612791550484711259322569946142266387857845576467099975425991522145193271275239254068,0.01329859271435320799769316061397549950878818097615620104105611821944433541824451959743400529488685138
0.9284946326434630824575128353607483527517743343338912356853188931478162353028022348218237970198847661,787.0604876057120790103,0.2453916099202820229188701587417952220452318837756030040721943631538228813108241189137633698609559310,0.05534189497814515084276411644465472648385660089837779146588825206656596741986057978542669883404537089,140,2598.383840617433337607777749687928699890578925818420917250858911388908745355786039610777877430660915,0.01339426604323344690415138479105445993690895925656020248739465144404465437808800534993353051283567765
0.9283137110955071722017658963436727132932289745850964256579496114681442128468313442305791185344620914,792.682348231467165288945,0.2454394465875518316548352107113819100395742590636688561750177304109793662530463114920679422333076088,0.05573173717706326881734046871085320702393750712023238844413731148078394540110901393555726380573549264,141,2597.371078368931077093998429755015062515964178979316560413184785060844187190671425308576561969962302,0.01348993937211368581060960896813342036502973753696420393373318466864497333793149110243305573078450392
0.9281328600406451460903536692878666478794361509891359630035516658880777699679359413205262725798018347,798.30420885722225156759,0.2454872832548205375810180950968776860898438574735001062741622124113629421447220363900792498400033255,0.05612150340231549491539391259907967125075239545654724670733328377309293088211366201040412551976167682,142,2596.358908115839227243999337223577508420076129867508860854216772760890288530391927363796487076479976,0.01358561270099392471706783314521238079315051581736820538007171789324529229777497685493258094873333018
0.9279520794376853238190547565833133482467469680921284957904901733997019521737610251831771682891614008,803.926069482977337846235,0.2455351199220881413419873574082113576650935591338232035045698029609978579529581597437403490783575795,0.05651119368350803204983741912910668888604508689294100272413935382376495479054002883453299523153048239,143,2595.347329396857944767078408962166477061834696914113988675640817925063971063170656805081470922605896,0.01368128602987416362352605732229134122127129409777220682641025111784561125761846260743210616668215645
0.9277713692454681118977428872252963725999068328397869830000918383563802312425728064435310901415501248,809.54793010873242412488,0.2455829565893546435818093257730146364197641857683830079005812400746411688382332798524272017804483579,0.05690080805022978062735321347860940531058903215676839560779451055120965141719514836892910898562545518,144,2594.336341751136621490697662566096671410311362126810526859962300982175038752061854339951280722495693,0.01377695935875440252998428149937030164939207237817620827274878434244593021746194835993163138463098272
0.9275907294228659724134001000873472110508392958922335106583366809183859617674163906878764324945458027,815.169790734487510403525,0.2456307932566200449440485999714588496637253094350066794500594668357151634698141811361029145090374757,0.05729034653205235202838014933839757849583251364574203541536326741754439263300869016874351393689328532,145,2593.325944718273359479588034084704250076260126926873862098254114582090421427090433825665561671637293,0.01387263268763464143644250567644926207751285065858020971908731756704624917730543411243115660257980899
0.9274101599287833918296144244659802740111335719748158297784012571381579840663676689527371446265206107,820.79165136024259668217,0.2456786299238843460717685398997649391339738977765034407612743761416286311303087490891583160053820575,0.05767980915853008207397620096429701861819666651357703810283902807798646586958144642223466083465695099,146,2592.316137838314446870190189586022256641121622761515408644131365759663238747684678996794010201154558,0.01396830601651488034290072985352822250563362893898421116542585079164656813714891986493068182052863526
0.9272296607221568498225123517783114293726318319995211428015632591290951858706503533064777971454465141,826.413511985997682960815,0.2457264665911475476075317534631653060122228313301571991980219740067559294308548021313901479546970733,0.05806919595920004447957140489919162439983873204022165993422328460104601100629359756567845212239276243,147,2591.306920651753834419317357796709441026453077572465177136205003856572663519965582535420610653912084,0.01406397934539511924935895403060718293375440721938821261176438401624688709699240561743020703847746153
0.9270492317619547881530764696718828126370153495854280408649701493290014358757496848304790386983356649,832.03537261175276923946,0.2457743032584096501934005838990948488444177569409286760804081356309240967163562730423786135144435514,0.05845850696358206429562656244755709069015901945126516683510627430256222091904431879896173300755186353,148,2590.298292699532612765928182208774871751427772778500374742467716826736561659681313499678867459228436,0.01415965267427535815581717820768614336187518549979221405810291724084720605683589136992973225642628780
0.9268688730071775795757987070487568299672619889458350607700370842828829854771581676800257928096659628,837.657233237507855518105,0.2458221399256706544709375965313873308532142068871889118381682324310886633582183008672158319184304745,0.05884774220117873133521299312616359228265117212804368451616812824944375625103174916446854498106729695,149,2589.290253523038490404899538401797519658033313569918511492189288037277631719389189971328406797483500,0.01425532600315559706227540238476510378999596378019621550444145046544752501667937712242925747437511407
0.9266885844168574967836197156134596068944047451705717791824691678410715366838291559311658091678926891,843.27909386326294179675,0.2458699765929305610812060649562520050884965260752470716325622848658057674721050277834700609877753733,0.05923690170147541358852860848844036869848115638530604493159978509943839818375079253078083290846728830,150,2588.282802664105272371691205898070783634452041767018856277199607281020314369877912540013171704441142,0.01435099933203583596873362656184406421811674206060021695077998369004784397652286287492878269232394033
0.9265083659500586813891049905269115808128641374086592745153256028079305322230444698062404354120094922,848.900954489018028075395,0.2459178132601893706647704566608042199300038587908256708846730262189299637964374164272312171095015205,0.05962598549394027062436555492622329372063917806288361176489021937725202484461830974062583596219974048,151,2587.275939665012339636796223656512234615848811967905432591216741602599108444984082908612168579663883,0.01444667266091607487519185073892302464623752034100421839711851691464816293636634862742830791027276661
0.9263282175658771129418084095863429066704718966238989952002922949497558095878480077881209152346603477,854.52281511477311435404,0.2459656499274470838616969180749225236359330196661710178979377635738127021264593252533424083929693798,0.06001499360802426697854465329119047246535870106815695875871838664351678269903815416943195816720099029,152,2586.269664068484129208872694327355268294294912745496101698229918433283536756512589427557668829898586,0.01454234598979631378165007491600198507435829862140821984345705013924848189620983437992783312822159288
0.9261481392234405779817739470546156944939795648845218830997274040102585138582450780757853504479986800,860.144675740528200632685,0.2460134865947037013115537590572035849179090762616481172073855346748533410855220403085797774689289277,0.06040392607316118552933184244917403870443067154688886904256898262611851851263890732939380484457247164,153,2585.263975417689614945454734641649604967467368912485919791887797581599334423426909380427552375258884,0.01463801931867655268810829909308094550247907690181222128979558336384880085605332013242735834617041914
0.9259681308819086391291263948316251168400829679143201602237569121953684497102950584733931172819669183,865.76653636628328691133,0.2460613232619592236534119368157850469118562458535355924863282209560357448234593605326678478679150056,0.06079278291876764085985181318366210707974276030780676098083362013963661637175787944769748598354046568,154,2584.258873256241789070142197805490562755303592295813630816779894922595610587937740912499375453857876,0.01473369264755679159456652327015990593059985518221622273613411658844911981589680588492688356411924541
0.9257881925004726042097020000957878476479004025438068824377156238481133022581747481134966402349974023,871.388396992038373189975,0.2461091599292136515258455392648052344019773564276526126072524850296241700033188844858142641085095426,0.06118156417424309260751399820011685972408473747801575733618035740488250351879264945624711233073829937,155,2583.254357128197144395170718516702892034839432561900865157939940793385243408283286049876227010759883,0.01482936597643703050102474744723886635872063346262022418247264981304943877574029163742640878206807168
0.9256083240383554954166700048453092977850876828633198040060773736740659188807136691022121667327745385,877.01025761779345946862,0.2461569965964669855669322678172674387371814777219214007198390769419370304818445449423526618159273230,0.06157026986896985880046606335017671519689783407454117420741226032259993862550480789736080752544360400,156,2582.250426578055157248265552229435103889267355911916818737295571301403448781965000187355114504781117,0.01492503930531726940748297162431782678684141174302422562881118303764975773558377738992593400001689795
0.9254285254548120185080961489372103173904797936471112593844253538665222589261589184501870406039920797,882.632118243548545747265,0.2462048332637192264142539196150753115518169447491339015208523329459853837811814950048171257458423939,0.06195890003231312918109002459432624953546174422467764797671658321280181757222131769837860400535579012,157,2581.247081150757771102684597567767385915196520526495915261382035217084465760669952675932078840253400,0.01502071263419750831394119580139678721496219002342822707514971626225007669542726314242545921796572422
0.9252487967091285320403992742572485068515077738678585686951948488084643753624561775141386762317578063,888.25397886930363202591,0.2462526699309703747048968691970047071614101216437346983153900434558899283026886346954113564036633588,0.06234745469362097851655609465315093375080922332890629701619010798886840586057890781658725863120970338,158,2580.244320391688880909357904340974477095822279067058343900117858636089476173213156560176283989665937,0.01511638596307774722039941997847574764308296830383222852148824948685039565527074889492498443591455049
0.9250691377606230166376522435561475295032532797914645515761799482182953998595225916105038075416667417,893.875839495058718304555,0.2463005065982204310754525496053761243452268114968005678801784805683547661756357351145151413925630770,0.06273593388222437989644934276078884733453929964157030674737050303807689753167398342170576231471312953,159,2579.242143846673818130032879448469788811052405964036645673470308748753689758831426223778585712225936,0.01521205929195798612685764415555470807120374658423622996782678271145071461511423464742450965386337676
0.9248895485686450442966784632572078104339685098061418384925978131339500878045238559841701808772452932,899.4977001208138045832,0.2463483432654693961620179329321907111468197869431728252468888128055223090021664097245824831581796916,0.06312433762743721801748423042959246005737156014475639672701914515514768309736077281582584862423299239,160,2578.240551061978836470336309089625594478681433178711776220306554360366498181946064375963896998570994,0.01530773262083822503331586833263366849932452486464023141416531593605103357495772039992403487181220302
0.9247100290925757477278953751776711468986253785635786991706052946119902815034406313379669505455840733,905.119560746568890861845,0.2463961799327172706001960103054916113172677106389982431611906424196690554613113083559047151136229994,0.06351266595855630245532206566226458976889351566054258399048931470378632901734486227979840133836685986,161,2577.239541584310598311666218120534759518388361407610843168246919929821907609132574941885558242330493,0.01540340594971846393977409250971262892744530314504423286050384916065135253480120615242356008976102929
0.9245305792918277897318563576114069070628931538094647469524672950227611224446620244985315062428193661,910.74142137232397714049,0.2464440165999640550250962713167112480895215634216885700426194632138406212944779997512219581253890474,0.06390091890486138092350639760677809552147206905939200087470546944378113637436902414903444751543007616,162,2576.239114960815661840828486134252297323916657721714828498783601075990111335723847968391498905606094,0.01549907927859870284623231668679158935556608142544823430684238238525167149464469190492308530770985557
0.9243511991258453326114425515938349672054653480889126899753881231962939805317044637433112728570199475,916.363281998079063419135,0.2464918532672097500713351828897639601021370248292883053544436359893169797703355707325515572429699753,0.06428909649561515251953135324017321461444464388313512044983718933046148826298276569884450396217019648,163,2575.239270739079968876335034891011670570603785059427030882648941548594356873606693222026541174801154,0.01559475260747894175269054086387054978368685970585223575318091560985199045448817765742261052565868183
0.9241718885541040076196562034117560982488347334240771399755677188137793795200776337999222095502885331,921.98514262383414969778,0.2465396899344543563730366675926422254826760546586892223357527906113562794415743873673768249194342617,0.06467719876006328095805789728979426833539538882852681092726989872337071209880496075799563898242230047,164,2574.240008467128333390282293098214515557220910335855090776728717916165133729427025601880092431002418,0.01569042593635918065914876504094951021180763798625623719951944883445230941433166340992213574360750810
0.9239926475361108844429671895311793800637098845631528135825656158357633001421195978752382952285952831,927.607003249589235976425,0.2465875266016978745638325813922735333512077592208677226117947767443879790437691371076109824187967698,0.06506522572743440779129297625462342105467647865083145258999930459320041729830576551324945441063090070,165,2573.241327693423930724730532244488351966425900138322776479632896164471259145605617988766750124459672,0.01578609926523941956560698921802847063992841626666023864585798205905262837417514916242166096155633437
0.9238134760314044407201644650955730715105251665143014104368029681876227716242443124614789502592751432,933.22886387534432225507,0.2466353632689403052768631908533937873086355808261783106880846979080882534422458613971494144180694344,0.06545317742694016561654648707503806501220414387346137198384601010117029023213500107534885139190980677,166,2572.243227966867787501506551235621595659124258039008424220689321502877035806931651910588474985742706,0.01588177259411965847206521339510743106804919454706424009219651528365294733401863491492118617950516064
0.9236343739995545315966642519954743276336513750470990153807942981582746921491551639213171469631708801,938.850724501099408533715,0.2466831999361816491447776497821919528290415279231870282195975994374632772133752877910304525807040233,0.06584105388777519127098099071650510981159003618591179814179370329336386874417289127991101017025607509,167,2571.245708836798272224354067970527350796771399000420268783837067626788897411685417034482095888839037,0.01597744592299989737852343757218639149616997282746824153853504850825326629386212066742071139745398691
0.9234553414001623593142268572283278229444907873580435779695232446623831703780252797824026303813180156,944.47258512685449481236,0.2467310366034219067997344753154794898758936657283806944133031923514053667580634107805589883080967356,0.06622885513911713901356907068137497935190127205454104547524595728518201032691072253411554026918990363,168,2570.248769852990586572358052740347387180787795053098567811922177991977959693374647020381425778205942,0.01607311925188013628498166174926535192429075110787224298487358173285358525370560641992023661540281318
0.9232763781928604428360340868550367608570779518260809431517729637073362716196962554816185276174889857,950.094445752609581091005,0.2467788732706610788734020234561369435048439882560992085408401910630573034736776880640935420200750737,0.06661658121012669369427321624299556435634072612494400435723760603493841991850640578139328973182736900,169,2569.252410565656257383571111441157657017015428431983613683354271960829878082270479011120685221418674,0.01616879258076037519143988592634431235241152938827624443121211495745390421354909217241976183335163945
0.9230974843373125875070792953172544342734107388104015875545426761001427750855187109904225082440924545,955.71630637836466736965,0.2468267099378991659969589640555888986969921234383207944944166548571456166319004150796815831967115440,0.06700423212994758391046309000777695687564923191683846868433009730263951716941400398806689363485181353,170,2568.256630525442629327771896068230846149138368455656859718961258394482178103475477218837158855454250,0.01626446590964061409789811010342327278053230766868024587755064818205422317339257792491928705130046572
0.9229186597932138547498221842071724231694584640932078195829448307342394305982170396036769401308939672,961.338167004119753648295,0.2468745466051361688010947552440573411819565508160070794550965021961892948650330639873614200221001099,0.06739180792770659515058501925354682140217025306608742722738014612089728854604452025598765367824891239,171,2567.261429283432358267287385815185933462252400926138464447790533602245279880338677422990588950893792,0.01636013923852085300435633428050223320865308594908424732388918140665454213323606367741881226924929198
0.9227399045202905317950605387797241070858647771537697667021909514074202126379917622579766839956752258,966.96002762987483992694,0.2469223832723720879160101173093423035559380200320971431522894903249449829711949021276199425404443229,0.06777930863251358292509853036648915872648818406491129053124917131399522653205088482226888059350632571,172,2566.266806391142905304812744342327710851292258387582664002593756903734929426771660542752260213774527,0.01645581256740109191081455845758119363677386422948824877022771463125486109307954942991833748719811825
0.9225612184783001014479711645659703333717667864680498303619506630399172931077265176958111941210230368,972.581888255629926205585,0.2469702199396069239714175060248775155722469290833864993976235364292259468993254609745401308698932312,0.06816673427346148588469472560410152232288382133032576769810127236658438375631763642925704616358177358,173,2565.272761400526031517164317412750919282217860146392776323786270445431974700329954987695842616527252,0.01655148589628133081727278263466015406489464250989225021656624785585518005292303518241786270514694452
0.9223826016270312118892723603862181812149666785071868104467627520813385933129897354314286419275148358,978.20374888138501248423,0.2470180566068406775965415854278076190765732125810577003689010504923704454086317004873356653965808251,0.06855408487962633892581128134788308728016804180132295416615206726243196997861355330263059468079522479,174,2564.279293863967293373903190130036415793251219420501669145382976040958298717767486046959015677065336,0.01664715922516156972373100681173911449301542079029625166290478108045549901276652093491738792309577079
0.9222040539263036465114603378723936291642974561368486970601917662099416640980448001413105588333514719,983.825609507140098762875,0.2470658932740733494201197000478323516726878188136517870280089957500250571784686132361883732236051083,0.06894136048006728628345882697682408829076326961434060160300051620479772465724400530850505709918640162,175,2563.286403334285538839768574455265085911010788883372711939292557475375915324519118219207456025590090,0.01674283255404180863018923098881807492113619907070025310924331430505581797261000668741691314104459706
0.9220255753359682937900720712915938703941862896163932903597654382205152308994433719865916426355492028,989.44747013289518504152,0.2471137299413049400704023465875619488323714755716932470206101275320673276600254149205802577393617402,0.06932856110382659461137344349115188071140185946557469191383717072503797915073559454015534590213265412,176,2562.294089364732404159862145541265737299803530266912882506107522636347325612340692380036622066581113,0.01683850588292204753664745516589703534925697735110425455558184752965613693245349243991643835899342333
0.9218471658159071171899271350168337951322600858629814493366969772970285858283350915690616014158786285,995.069330758650271320165,0.2471615666085354501751536450551268618022698331668796997264221489004988939069229569518830580807523870,0.06971568677992966604951000104514618677622721739547041167003218199220230983497248650203243152839503315,177,2561.302351508991811326526289706124877003635282284302643906409359963575373623014925356442651134441781,0.01693417921180228644310567934297599577737775563150825600192038075425645589229697819241596357694224960
0.9216688253260331251063011594170220138267023918968053649591950233739048744845721589350416213816431460,1000.69119138440535759881,0.2472094032757648803616518093497837383061832035464433989963766027189850040774832911382890037042959181,0.07010273753738505127889103460811202184152121852449733249759077730316344776340487261850957590893638234,178,2560.311189321179466226861067583630296603334259822963055103071591977019454541517803364878016730341790,0.01702985254068252534956390352005495620549853391191225744825891397885677485214046394491548879489107586
0.9214905538262903408409836092364024399612912748520216137431408883487506098139732011327166359358304953,1006.313052010160443877455,0.2472572399429932312566896173012584646901312422800248490830521505490489704283585968460822829471849325,0.07048971340518446256382583706373951161359163288519880877174310824772422750853480031345533696732933310,179,2559.320602355842357469826533143090308507128005491725468663515107336979918857206694562622961907538698,0.01712552586956276425602212769713391663361931219231625889459744720345709381198394969741501401283990213
0.9213123512766537726131726617043250731806233787309789338361823025363011887469803505823351295772381213,1011.9349126359155301561,0.2473050766102205034865748801635659218055135624054524859431823223971549322952385547240225031260072792,0.07087661441230278678151442918003157335702118066313598438441576070155515500755409088052856908369043351,180,2558.330590167958255891878882872442209647267619693802598102882547006899242007301744213648297490872013,0.01722119919844300316248035187421287706174009047272026034093598042805741277182743544991453923078872841
0.9211342176371293836051600346595108810942225236535525304234319906706605230741671972879530893573747334,1017.556773261670616434745,0.2473529132774466976771309115640449625689501849199721849220315029193292172188254978966011669586659695,0.07126344058769809843905104603468960873402686443860171201906087325962774233510671125036081255839196145,181,2557.341152312935214740090739474295433312088501093080459369809965883375770432849737622450319604925170,0.01731687252732324206893857605129183748986086875312426178727451365265773173167092120241406444873755467
0.9209561528677540620427586878891967068140928604232954529711453001234484758268466463206285117390071042,1023.17863388742570271339,0.2474007499446718144536969959083459767720729025644274935278388886743060880643990974752542043950338690,0.07165019196031167267784175966426041353557799034583185560135016937830120964510657914962700099768964321,182,2556.352288346611070531707700942087687150999584253891009434847735184874223119240555793484833775427971,0.01741254585620348097539680022837079791798164703352826323361304687725805069151440695491358966668638094
0.9207781569285955913104263936729325406901065133561204542772548356570551650327107889038127654590369341,1028.800494513180788992035,0.2474485866118958544411288562421072683368002480738084732897407460390667655105254040925530824598496504,0.07203686855906799826545083791941102397302885913569992400404038719465821231468373648732175875029781693,183,2555.363997825252944589095108870389475268519267315746037145342739517268384895738927089427058020301411,0.01750821918508371988185502440544975834610242531393226467995158010185836965135789270741311488463520721
0.9206002297797526201010382451836003785153673415093828310986354870491587352327511898982621655773536579,1034.42235513893587527068,0.2474964232791188182637991215700553318176231869684965103531262734835566497055946495654550277430152411,0.07242347041287479057489041975335886752051481269923094488423696513783104133078152834204148669254450255,184,2554.376280305556745249030809317079626708982986622774188508470292083374368601288833156673175129626295,0.01760389251396395878831324858252871877422320359433626612629011332645868861120137845991264010258403348
0.9204223713813546326002612439346758134933303731416766690032404181433155585949910261905008356753415592,1040.044215764690961549325,0.2475442599463407065455977936332629785383224360715892066475109531976793360742305020049350557587531352,0.07280999755062300455136806744568914870218892924050013596435623926460695018547721403950398722142010451,185,2553.389135344646670745301495483120259507240015413189148516750753287773108075517601559461203491534617,0.01769956584284419769477147275960767920234398187474026757262864655105900757104486421241216532053285975
0.9202445816935619187054841798731045246512739319671061587644315851124082907096375504297234224659275036,1045.66607639044604782797,0.2475920966135615199099327131452981283125061272860863749353906437019045301213881820537947822178675481,0.07319645000118684766650673656948675970822561954616247154281866765177213456735853701419261857640686947,186,2552.402562500074712763562033915455096578057554618453159431521613541038672096720197052734850188093850,0.01779523917172443660122969693668663963046476015514426901896717977565932653088834996491169053848168602
0.9200668606765655442792560900016594608636274621133002356857411126784322840611513755567448193642112728,1051.287937016201134106615,0.2476399332807812589797300254879949502315812050851471698822329827014273788604742006072458501201783986,0.07358282779342379286005168484584314791927285442904360420071169662771996529710630246064618017424693744,187,2551.416561329820160667418984877593998118870579446181524639196683272723794076648875760384884006111160,0.01789091250060467550768792111376560005858553843554827046530571300025964549073183571741121575643051229
0.9198892082905873214371866535735237906794411361071908650696848216913324130936449654897120057670400576,1056.90979764195622038526,0.2476877699479999243774346458675779055064443884611578958259532028575050982960188731768057382865845523,0.07396913095617459146907882139631658533875918941498266166413895863267358284223674520072589999717375703,188,2550.431131392289106394701332978165492806278717264097368428787065429523566976368794774895621483942664,0.01798658582948491441414614529084456048670631671595227191164424622485996445057532146991074097437933856
0.9197116244958797788702619539353520911478608068058294689094395705656877161364084482052434627494075561,1062.531658267711306663905,0.2477356066152175167250107239318681168164977572245905833794967994126995854493058644667045281138981277,0.07435535951826328614471897830077435877487366169697883134906579680646904118467316117530601270809099126,189,2549.446272246313950022883246107537254949838583531506063979616231447747523414236463860761455447018665,0.01808225915836515332060436946792352091482709499635627335798277944946028341041880722241026619232816482
0.9195341092527261322015291090034397663671323707211591800707887245895104410031926102012056108793739531,1068.15351889346639294255,0.2477834432824340366439421078493003620477671239550628380923408720675012868077690655836320038525433620,0.07474151350849722375641256679517482654149438500328286818170026344982487959696254607292480426372682577,190,2548.461983451152906002625479213923978413530503578900846963448233018271088735440078348904617149719516,0.01817793248724539222706259364500248134294787327676027480432131267406060237026229297490979141027699109
0.9193566625214402543771033441411197874483072040414146755221783806381679340119222936796214317584789963,1073.775379519221479221195,0.2478312799496494847552328078504778656871434652353359725970682582756057578802312300662420333630720655,0.07512759295566706828370906090120346136932997599959586818616023546144573360715375313850923383438279463,191,2547.478264566489510058403834460607888546554129099127322488083106569801565994514027197679538561472593,0.01827360581612563113352081782208144177106865155716427625065984589866092133010577872740931662822581736
0.9191792842623666460914511528643474864142282340173942133837295695116383546967236395522346722115403202,1079.39724014497656549984,0.2478791166168638616794074592329909384783019822824097864767394430573816466186361202243894813272286197,0.07551359788854681369562573176720741557565581876607704213835515425046495368490330707234966067547991562,192,2546.495115152432126755194880852357058141264326401883712901565660722584171044101465174481749663943173,0.01836927914500587003997904199916040219918942983756827769699837912326124028994926447990884184617464363
0.9190019744358804062469032623368687623914582424451822817481759779073613123106928533013091679910811619,1085.019100770731651778485,0.2479269532840771680365117848302243952329110309511241395673796853387878219671217469209180545011881424,0.07589952833589379681758003651752540008947605034200692783132190027080880374812359966027201640222113044,193,2545.512534769513457730190924509191542546262558766142568144353472341376495510900117687536248620458810,0.01846495247388610894643726617623936262731020811797227914333691234786155924979275023240836706412346990
0.9188247330023872024473511920266346043389197955548307624762130309364594061594360908329276619351507870,1090.64096139648673805713,0.2479747899512894044461130569448775619245633909757293208076663013458035778442294589776404105132241627,0.07628538432644871018591004595503146152551297858483876617093843981163070430393097585119139794411455749,194,2544.530522978690050588518005406650897698039318636846330721939464170035056466709913357475444092208117,0.01856062580276634785289549035331832305543098639837628058967544557246187820963623598490789228207229617
0.9186475599223232415260812651814647266112701803793840701947157986233506528145572003219556113898243104,1096.262822022241824335775,0.2480226266185005715273005587479195663686922998031670065987586819298379127775768923364858475078437751,0.07667116588893561488999727603945036988798364878807384100366731775612171325065399308018419854041017810,195,2543.549079341341808461932477600975696045962036086461574867850455863979269148120994477117016291017960,0.01865629913164658675935371453039728348355176467878028203601397879706219716947972173740741750002112244
0.9184704551561552401077000039446142702516969018995617318183286261887613479565694485193701642315275427,1101.88468264799691061442,0.2480704632857106698986860451437014919058294834828228750519597775727323884980935786258350786051715283,0.07705687305206195340200626867170669307858916757957134360166148121798795207798300882964133298987714632,196,2542.568203419271500229473507722430082585971993870260421387533889173070759227075404108589135744478930,0.01875197246052682566581193870747624391167254295918428348235251202166251612932320748990694271796994870
0.9182934186643803952041049099700983558517157918394173195446333862347997756112244232590426065890039137,1107.506543273751996893065,0.2481182999529197001784042031019458605541851438737674686539620956403066810654642844037790354435693634,0.07744250584451856239425524795218723305596877057881260879297776856806398207587087623641097037368887728,197,2541.587894774704271399050600857645202771332942434439675769518708939200298050228494753225252415076828,0.01884764578940706457227016288455520433979332123958828492869104524626283508916669324240646793591877497
0.9181164504075263548444547033136176895095551605008444201194424939138342100598464390244036936893509702,1113.12840389950708317171,0.2481661366201276629841131114573328010769514996415284128107580472781561748532418359262021056251443409,0.07782806429497968554423215874827543236501233178619369175679194915569338656694140548513258354812385988,198,2540.608152970287155648947033859620627360783099367179568016608975498049692797147271313634570812597242,0.01894331911828730347872838706163416476791409951999228637502957847086315404901017899490599315386760125
0.9179395503461511887390931631679418240382766434482752496566303357560905496260850594255752081811963699,1118.750264525262169450355,0.2482139732873345589329947001774011483162309252138867006238048240072825675497960088376651924296065265,0.07821354843210298632727037510380482897580223126162903730082154212880385644924013599348149956735822876,199,2539.628977569088587028221843629132035064616824599806774752075385494383013422947711574987281525072275,0.01903899244716754238518661123871312519603487780039628782136811169546347300885366474740551837181642751
0.9177627184408433589773807846818819622295873587697331191056987167769658266121749257856462160508348883,1124.372125151017255729,0.2482618099545403886417552090994816129753537711838138172150317033096103762300951712325491421810535692,0.07859895828452956079689834675012494191640828331008508681097658076884540862059317269619544379262012436,200,2538.650368134597912814994782010990970354524541301704084953441659771742443846031021535909371065045490,0.01913466577604778129164483541579208562415565608080028926770664492006379196869715049990504358976525378


==> figures/data/HLCP_N_STAR_VWAP.csv <==
input_pct,deterioration_pct
0.00956733288802389064582241770789604281207782804040014463385332246003189598434857524995252179488262689100,0.07002191890307974195320674186478351427474254364541506188711729053574220671494349992047302452933330047408907100
0.0191346657760477812916448354157920856241556560808002892677066449200637919686971504999050435897652537800,0.09003581785720145129784186335452465180751279801265106346754814059583362064032399913852355979362622034474559700
0.0287019986640716719374672531236881284362334841212004339015599673800956879530457257498575653846478806700,0.11004170168008781765596656194703598971086259533358757594584031460566288694820415461087683243868702110517396900
0.0382693315520955625832896708315841712483113121616005785354132898401275839373943009998100871795305075600,0.13003957518560351686835746320056580381485436677765186576890865912601951030348269297686423363982559878562622200
0.0478366644401194532291120885394802140603891402020007231692666123001594799217428762497626089744131344500,0.15002944318375907207475011414635542643328782808622863359113541051486933530281237463279065930656320672309189800
0.0574039973281433438749345062473762568724669682424008678031199347601913759060914514997151307692957613500,0.17001131048071471015803145224058542553479538195153285225978803011384203084779686651324544414185667918624172100
0.0669713302161672345207569239552722996845447962828010124369732572202232718904400267496676525641783882400,0.18998518187878421355887428084975405537501552899080138793145418669064887406820467110711912475677430763131983800
0.0765386631041911251665793416631683424966226243232011570708265796802551678747886019996201743590610151500,0.20995106217643876746729639137608727890465466129570941733795060397487241153316400947677627229184456680283032200
0.0861059959922150158124017593710643853087004523636013017046799021402870638591371772495726961539436420000,0.22990895616831080239761659996558839457050572199371444714459968758527254747723972778465950579238443767985551500
0.0956733288802389064582241770789604281207782804040014463385332246003189598434857524995252179488262689100,0.24985886864519783215326961324339770554030119723229527185947496869146806727878660036347502462090867328826265500
0.105240661768262797104046594786856470932856108444401590972386547060350855827834327749477739743708895800,0.26980080439406628718793130265193178386004365251420947696511925874091842583956257811874503428415607276487154400
0.114807994656286687749869012494752513744933936484801735606239869520382751812182902999430261538591522700,0.28973476819805534336939565068957278916288011685466597691605688732222977176768914480819082687503896980814164300
0.124375327544310578395691430202648556557011764525201880240093191980414647796531478249382783333474149600,0.30966076483648074615263433462432793572092938950948709840950520393386809491950329908943585187750707013822940100
0.133942660432334469041513847910544599369089592565602024873946514440446543780880053499335305128356776500,0.32957879908483863016845963405080615191087582439183301264889663627445720818687297474629832905170365315519147100
0.143509993320358359687336265618440642181167420606002169507799836900478439765228628749287826923239403300,0.34948887571480933423420108793307329047657067768456122659850967567546395968915755889440625418549155260070658400
0.153077326208382250333158683326336684993245248646402314141653159360510335749577203999240348718122030200,0.36939099949426121179279608449354023789724968601800713113600000382924958884028713573112218130040159887212034500
0.162644659096406140978981101034232727805323076686802458775506481820542231733925779249192870513004657200,0.38928517518725443678668434343218231722206825031507257541806420842339454125327936851570865395702441649083036600
0.172211991984430031624803518742128770617400904727202603409359804280574127718274354499145392307887284100,0.40917140755404480497288604445433673614339864203392288106045111472489955052274513960594546266461362704656311300
0.181779324872453922270625936450024813429478732767602748043213126740606023702622929749097914102769910900,0.42904970135108753068563316891241143709401190019937873522734836003054697993226045284025243896829325868500723300
0.191346657760477812916448354157920856241556560808002892677066449200637919686971504999050435897652537800,0.44892006133104103905291345249047798280828415454872032272878168325004428796083344226248404257914768670946412900
0.200913990648501703562270771865816899053634388848403037310919771660669815671320080249002957692535164700,0.46878249224277075367327619624440777821934018061792795996796242644531638284934039826011798108124804676513555700
0.210481323536525594208093189573712941865712216888803181944773094120701711655668655498955479487417791600,0.48863699883135287975923905091751980979263795158262314003995618893064433403159658792003532646197435271139571300
0.220048656424549484853915607281608984677790044929203326578626416580733607640017230748908001282300418500,0.50848358583807818275362477524629390961858540745092826597242595499774194051201258661118724977866528628564671300
0.229615989312573375499738024989505027489867872969603471212479739040765503624365805998860523077183045400,0.52832225800045576242514687291630077696358171343616869983140451022288559792494473893428515127281263014273122600
0.239183322200597266145560442697401070301945701010003615846333061500797399608714381248813044872065672200,0.54815302005221682244955293488892259691963000940022198771782738091890132306675545984960320431981698582634883900
0.248750655088621156791382860405297113114023529050403760480186383960829295593062956498765566666948299200,0.56797587672331843548262445395857940573230448520828717658276834147159573667699162230180725921623446494996675600
0.258317987976645047437205278113193155926101357090803905114039706420861191577411531748718088461830926100,0.58779083273994730373132183658200883605645180271424948508382265686782975381780000928333189700257124700762909100
0.267885320864668938083027695821089198738179185131204049747893028880893087561760106998670610256713553000,0.60759789282452351502935331320972196357769050296079816054458806100414832323409289326991513118058744881651781800
0.277452653752692828728850113528985241550257013171604194381746351340924983546108682248623132051596179800,0.62739706169570429442343644250920587124466001156892411397163562476206856470457816537033290759021444210918885300
0.287019986640716719374672531236881284362334841212004339015599673800956879530457257498575653846478806700,0.64718834406838775127651091696397303393181157613685074389105766439047515143928862490514715703872267869184513000
0.296587319528740610020494948944777327174412669252404483649452996260988775514805832748528175641361433600,0.66697174465371662189415140732645588512367068670555804606375303116316768179545883647705948940336055566949145900
0.306154652416764500666317366652673369986490497292804628283306318721020671499154407998480697436244060500,0.68674726815908200768041923126037734659980726275408352398774494722143303188740186904721356160810627219454702500
0.315721985304788391312139784360569412798568325333204772917159641181052567483502983248433219231126687400,0.70651491928812710882938169719403809171717714323256249201156873099699680652058012930648822053021233773007329000
0.325289318192812281957962202068465455610646153373604917551012963641084463467851558498385741026009314300,0.72627470274075095355851805788447011721788854604033400184853465178211721398304448363984276824683471839236200800
0.334856651080836172603784619776361498422723981414005062184866286101116359452200133748338262820891941200,0.74602662321311212289022110942821271105726575402098648159736034921842889604838159102565512697570320933342569000
0.344423983968860063249607037484257541234801809454405206818719608561148255436548708998290784615774568100,0.76577068539763247098759359041224748175172642080609105357089571887551184253169952186053828158958998127348014000
0.353991316856883953895429455192153584046879637494805351452572931021180151420897284248243306410657195000,0.78550689398300084105072867254313739419533371423037496630283486409687030338576282477892002079930566016049436500
0.363558649744907844541251872900049626858957465535205496086426253481212047405245859498195828205539821900,0.80523525365417677677965398838848146820073394660374157771763738099433361620193744777261267190607633925442204300
0.373125982632931735187074290607945669671035293575605640720279575941243943389594434748148350000422448700,0.82495576909239422941010881377732958008130181313938218867450556279344274589707031246035083336416679283769513600
0.382693315520955625832896708315841712483113121616005785354132898401275839373943009998100871795305075600,0.84466844497516526032831421190018503234067239923082320324668004226909087199528881314143473730708017934450677400
0.392260648408979516478719126023737755295190949656405929987986220861307735358291585248053393590187702500,0.86437328597628373927088615318971713397184954165624581563203409224606185864176573826190294605146152132663184600
0.401827981297003407124541543731633798107268777696806074621839543321339631342640160498005915385070329400,0.88407029676582903811603184961544923755338157771036353264431360522999419915939991311097676899465961547324041100
0.411395314185027297770363961439529840919346605737206219255692865781371527326988735747958437179952956300,0.90375948201016972027215978405469296236265396136881312260753218524473286369520714422656652406631077987689860400
0.420962647073051188416186379147425883731424433777606363889546188241403423311337310997910958974835583200,0.92344084637196722567002417487315614618053902005491009516319227072233957553524392415057202354814837530019143000
0.430529979961075079062008796855321926543502261818006508523399510701435319295685886247863480769718210100,0.94311439451017955136451489272732568029800805633540183914563790409636391347029377951919108965533677170669994300
0.440097312849098969707831214563217969355580089858406653157252833161467215280034461497816002564600837000,0.96278013108006492775219414085235769667768869595075933897070900718103188550268121328334583710309639182517614600
0.449664645737122860353653632271114012167657917898806797791106155621499111264383036747768524359483463900,0.98243806073318549041067152168931295360208131934779728709067333722480302918264227210779140438062670636846270800
0.459231978625146750999476049979010054979735745939206942424959478081531007248731611997721046154366090800,1.0020881881174109475658994415997463432000595910305576857936278369606522490391764780564361345982523985747952870
0.468799311513170641645298467686906097791813573979607087058812800541562903233080187247673567949248717600,1.0217305178769222431934611515795629549151583821518146696765002931115713313290188711732403537242463917708657550
0.478366644401194532291120885394802140603891402020007231692666123001594799217428762497626089744131344500,1.0413650546522152157599140852834307256134192546794498032033821945105374163758669523704437812839141380312864110
0.487933977289218422936943303102698183415969230060407376326519445461626695201777337747578611539013971500,1.0609918030801042526102415362717077820898680783786860383987847327352334843151050152348905115746746660841319460
0.497501310177242313582765720810594226228047058100807520960372767921658591186125912997531133333896598300,1.0806107677937259400074561141596920899541489990778855365219873883487854627696037759915663762376182944701955950
0.507068643065266204228588138518490269040124886141207665594226090381690487170474488247483655128779225200,1.1002219534225427088303888342499973038715944314459871171719427407520241956245521628275446680705739005487382840
0.516635975953290094874410556226386311852202714181607810228079412841722383154823063497436176923661852100,1.1198253645923464759356881272290413154709702829523431344379315447329815244868142240887542901754191535445134800
0.526203308841313985520232973934282354664280542222007954861932735301754279139171638747388698718544479000,1.1394210059252622811900435045741164959454426726370404870882698429856057177622092021382854540079837757492486140
0.535770641729337876166055391642178397476358370262408099495786057761786175123520213997341220513427105900,1.1590088820397519201786390814144804649664212692547571314879304709686339550724344773879586821731354710532807810
0.545337974617361766811877809350074440288436198302808244129639380221818071107868789247293742308309732800,1.1785889975506175725958326416846245003879733591440548410637525330378160155955959959954779930048413183837751800
0.554905307505385657457700227057970483100514026343208388763492702681849967092217364497246264103192359700,1.1981613570690054263240464304666780535046780655966416267465419113838103812482293183422479597918368650658707990
0.564472640393409548103522644765866525912591854383608533397346025141881863076565939747198785898074986500,1.2177259652024092972068463754082002016115771586807101109411427305647757927296710086624422851923131991462151560
0.574039973281433438749345062473762568724669682424008678031199347601913759060914514997151307692957613500,1.2372828265546742445221769729878733584717514830484281347238845562851098445253085343247077197410223940154859560
0.583607306169457329395167480181658611536747510464408822665052670061945655045263090247103829487840240400,1.2568319457260001821617096261514052613265041118331962521751771892197707649827112135189592265131065063389182360
0.593174639057481220040989897889554654348825338504808967298905992521977551029611665497056351282722867200,1.2763733273129454855222527874198890563987486701570032859808218830863528299410309593882960243942286538970658740
0.602741971945505110686812315597450697160903166545209111932759314982009447013960240747008873077605494100,1.2959069759084305941151628459496677454945451130500149003045843818225621662617037444251207101354960830056135460
0.612309304833529001332634733305346739972980994585609256566612637442041342998308815996961394872488121000,1.3154328961017416098996852981631703298637931490695862009042559866748807183448236788922140895001411281937465850
0.621876637721552891978457151013242782785058822626009401200465959902073238982657391246913916667370747900,1.3349510924785338913461463594410769810271263130222360646642129398880632681634706783158099636995753900125600000
0.631443970609576782624279568721138825597136650666409545834319282362105134967005966496866438462253374700,1.3544615696208356432349058089344458888824572858196856189755881269871963328392530747579555869794997823471997640
0.641011303497600673270101986429034868409214478706809690468172604822137030951354541746818960257136001500,1.3739643321070515021969725107880834410218071576865032817470535612779340226434281383781277073340125550849650900
0.650578636385624563915924404136930911221292306747209835102025927282168926935703116996771482052018628900,1.3934593845119661180021747229305222079848932561037148716473111979456555820815691354350057612914017397974135820
0.660145969273648454561746821844826954033370134787609979735879249742200822920051692246724003846901255600,1.4129467314067477306007679890486195893117770615281354676391345756479712565323250941922664839588762392993655640
0.669713302161672345207569239552722996845447962828010124369732572202232718904400267496676525641783882400,1.4324263773589517429243541103932070951006503973497266703698197712686727171916717966842518029827901386156367750
0.679280635049696235853391657260619039657525790868410269003585894662264614888748842746629047436666509200,1.4518983269325242894519754116236805465524050369579186348356486685039345589647455760658934040219094314197718040
0.688847967937720126499214074968515082469603618908810413637439217122296510873097417996581569231549136000,1.4713625846878058005472392489612705258547711052075313344231928852365543446395534792869744117395088436319112650
0.698415300825744017145036492676411125281681446949210558271292539582328406857445993246534091026431762800,1.4908191551815345625723184594503866713469437769813391176673907219548368332343946874666281237425827747741771770
0.707982633713767907790858910384307168093759274989610702905145862042360302841794568496486612821314390200,1.5102680429668502737846642170923761422399291019651809779940832808967275301834594464121649829727325658116399610
0.717549966601791798436681328092203210905837103030010847538999184502392198826143143746439134616197017000,1.5297092525932975960222585449838336080666342608371003619679689612799567439845384892720603306164965134052975750
0.727117299489815689082503745800099253717914931070410992172852506962424094810491718996391656411079643800,1.5491427886068297021832245323298757199178371003314621462702468181653639711733377915894317061730502934179524780
0.736684632377839579728326163507995296529992759110811136806705829422455990794840294246344178205962270600,1.5685686555498118195056031212792457236452110459434245614060704798178519575496039672434527522582647381707363220
0.746251965265863470374148581215891339342070587151211281440559151882487886779188869496296700000844897300,1.5879868579610247686530961609105123053488855654050421614490477570205792432685363176890422953175114813618190260
0.755819298153887361019970998923787382154148415191611426074412474342519782763537444746249221795727524100,1.6073974003756684986125662743548094719860546309384963645649733998558180014789105691334041665468854946199139150
0.765386631041911251665793416631683424966226243232011570708265796802551678747886019996201743590610151500,1.6268002873253656174090749499384395843332381387657581614894540160847075450286882394336791510198348250454187450
0.774953963929935142311615834339579467778304071272411715342119119262583574732234595246154265385492778300,1.6461955233381649186442311483362074943690237159051545966534689363401701506430461840607610004341765989274546980
0.784521296817959032957438252047475510590381899312811859975972441722615470716583170496106787180375405100,1.6655831129385449038636136150116174474111153718378311826868354562111827964451127661405832743211604588670654440
0.794088629705982923603260669755371553402459727353212004609825764182647366700931745746059308975258031900,1.6849630606474173007590210006511626142581547939630542369017926196576416904993738440385989090854696520734793410
0.803655962594006814249083087463267596214537555393612149243679086642679262685280320996011830770140658700,1.7043353709821305772112948218450555498014194866552075203985419284484795434395890799154587320445282723685105400
0.813223295482030704894905505171163639026615383434012293877532409102711158669628896245964352565023285500,1.7237000484564734511794512398941412047927483606447178139349049936819579893426066755342035005635331562136270410
0.822790628370054595540727922879059681838693211474412438511385731562743054653977471495916874359905912900,1.7430570975806783964418485973007257994988348232180069538682864328431013829458624159482607369369412527351261830
0.832357961258078486186550340586955724650771039514812583145239054022774950638326046745869396154788539600,1.7624065228614251441951086291980369722258642706190306347906500233271583035870451306423963131881376870263155690
0.841925294146102376832372758294851767462848867555212727779092376482806846622674621995821917949671166400,1.7817483288018441805165002606574636680016915843606090657483867403329016447136092534658072824402848783657744920
0.851492627034126267478195176002747810274926695595612872412945698942838742607023197245774439744553793200,1.8010825199015202396954859104531370526416510093272891276637227905341109214102723800944885695412592694285792560
0.861059959922150158124017593710643853087004523636013017046799021402870638591371772495726961539436420000,1.8204091006564957934401212474284032770407832317583057223636198964160730314393071615349384874175190248742497900
0.870627292810174048769840011418539895899082351676413161680652343862902534575720347745679483334319046800,1.8397280755592745359639903870669700994491392330855453865310606137492843036048991069543365308366530610418231560
0.880194625698197939415662429126435938711160179716813306314505666322934430560068922995632005129201674200,1.8590394490988248649593495731917149344274327436421990961189396795653458382070265572330349511815154049515885070
0.889761958586221830061484846834331981523238007757213450948358988782966326544417498245584526924084301000,1.8783432257605833584621434628651222219306047292774061993922428292705148404988152814633585022311908931919747780
0.899329291474245720707307264542228024335315835797613595582212311242998222528766073495537048718966927800,1.8976394100264582476145492215159409757155701074612010224717576014411028262497246173274305957152644961490425990
0.908896624362269611353129682250124067147393663838013740216065633703030118513114648745489570513849554600,1.9169280063748328853306947400358541863715384434742068508756174917563301423818700851411848434988713077011568110
0.918463957250293501998952099958020109959471491878413884849918956163062014497463223995442092308732181300,1.9362090192805692108711884060467328034155097866560137336625826804339052995271911521362258340375972412023880970
0.928031290138317392644774517665916152771549319918814029483772278623093910481811799245394614103614808100,1.9554824532150112103320889977024777006774201013133728056628530562295320057888660438488676639106379088671700450
0.937598623026341283290596935373812195583627147959214174117625601083125806466160374495347135898497435500,1.9747483126459883730539354202286695940993599898490710532338678833544216635114516161556935010754993410925360770
0.947165955914365173936419353081708238395704975999614318751478923543157702450508949745299657693380062300,1.9940066020378191439564471728874522848380871665917377133818332156020932581354363663959091980175489949971190890
0.956733288802389064582241770789604281207782804040014463385332246003189598434857524995252179488262689100,2.0132573258513143718044976171535383389868325268195546658559478924893261970793531238324942806332478409568494790
0.966300621690412955228064188497500324019860632080414608019185568463221494419206100245204701283145315900,2.0325004885437807534109533155692842693540383217059768460519230464686113593456906714472810157035174357200169420
0.975867954578436845873886606205396366831938460120814752653038890923253390403554675495157223078027942700,2.0517360945690242737819639249818365644074317705033460236963689446151314307356602509846647077190203181732715370
0.985435287466460736519709023913292409644016288161214897286892213383285286387903250745109744872910569500,2.0709641483773536422102783576228686973722047707266884107291194313234691384157136986462542079364689141199269800
0.995002620354484627165531441621188452456094116201615041920745535843317182372251825995062266667793196900,2.0901846544155837243221541687409466444116190605393276746052707392122573841093541389502332525271037523721404770
1.00456995324250851781135385932908449526817194424201518655459885830334907835660040124501478846267582400,2.1093976171270389700834183902076763066356407768652327395547465623952971088483224068745453299021726608138232810
1.01413728613053240845717627703698053808024977228241533118845218076338097434094897649496731025755845000,2.1286030409515568377702293056611660353415219939643210373239513729791246988259046157233173115048684634511107160
1.02370461901855629910299869474487658089232760032281547582230550322341287032529755174491983205244107700,2.1478009303254912139100799542937121250681868426133614074429668465616414535104754867796684245312752932580745770
1.03327195190658018974882111245277262370440542836321562045615882568344476630964612699487235384732370400,2.1669912896817158291985754573047808851020318470626686606839466942974428898069628438011627401496748825411113570
1.04283928479460408039464353016066866651648325640361576509001214814347666229399470224482487564220633100,2.1861741234496276703975075832951790924000101335193489929135293295087694433091425090144699156627768106898812250
1.05240661768262797104046594786856470932856108444401590972386547060350855827834327749477739743708895800,2.2053494360551503882197413064437016246763256285356971404989789791246445519632197925906809473630136419748335510
1.06197395057065186168628836557646075214063891248441605435771879306354045426269185274472991923197158500,2.2245172319207377012064194641535120677353652284236526623824170054096971837294502446812088268900454934793651770
1.07154128345867575233211078328435679495271674052481619899157211552357235024704042799468244102685421200,2.2436775154653767956019829889521049685816360698152570969632103135564370571547675937389970806531259997306101100
1.08110861634669964297793320099225283776479456856521634362542543798360424623138900324463496282173683900,2.2628302911045917212324955727460375823225150978456982305459367045974251265757389973220537117964068139279982290
1.09067594923472353362375561870014888057687239660561648825927876044363614221573757849458748461661946500,2.2819755632504467833927530200398892359997046408490219391418537391485812857474373083348150917075778219700730260
1.10024328212274742426957803640804492338895022464601663289313208290366803820008615374454000641150209300,2.3011133363115499307476489603983568372018777196455822763149869513422148089002025556130945284416201400836739600
1.10981061501077131491540045411594096620102805268641677752698540536369993418443472899449252820638472000,2.3202436146930561392532600192313387010242493012787910333621092721908254382139380618336896100431950883946577450
1.11937794789879520556122287182383700901310588072681692216083872782373183016878330424444505000126734600,2.3393664027966707921031049898846727969490809520197550924964994817514698474476500088632701643938665642379813070
1.12894528078681909620704528953173305182518370876721706679469205028376372615313187949439757179614997300,2.3584817050206530557050240089943205485635179915607304606747125091568317642032343833344518989386603148792385890
1.13851261367484298685286770723962909463726153680761721142854537274379562213748045474435009359103260000,2.3775895257598192516941152110797279047120683613096992315976271648326838949554269803496956093210221303205111170
1.14807994656286687749869012494752513744933936484801735606239869520382751812182902999430261538591522700,2.3966898694055462249871578273834194722756632812747062251701810299899591019315967645031143862593810587948320970
1.15764727945089076814451254265542118026141719288841750069625201766385941410617760524425513718079785400,2.4157827403457747078839421979792203214090191109529978074113714544313162343221957374775583101922481662480455830
1.16721461233891465879033496036331722307349502092881764533010534012389131009052618049420765897568048100,2.4348681429650126802209186851415480898048952107776484769443590987908847634690708468060902869067722990759208730
1.17678194522693854943615737807121326588557284896921778996395866258392320607487475574416018077056310800,2.4539460816443387255825690098637327041024117869995722996791935187410716593443943850107905184119170882971949700
1.18634927811496244008197979577910930869765067700961793459781198504395510205922333099411270256544573400,2.4730165607614053835758950822051227714130348681833250983403650407843515813070482715540446530275849573065016770
1.19591661100298633072780221348700535150972850505001807923166530750398699804357190624406522436032836100,2.4920795846904424981734119598057095788746182085141289591410303445310416068551115781323155948726398672041370890
1.20548394389101022137362463119490139432180633309041822386551862996401889402792048149401774615521098800,2.5111351578022605621300231474040873730792104145177131171056640614118698450804442543346471717846053792382731840
1.21505127677903411201944704890279743713388416113081836849937195242405079001226905674397026795009361500,2.5301832844642540574791480435007803184612802704974758406625237503579732618686567334804325011800283752330105030
1.22461860966705800266526946661069347994596198917121851313322527488408268599661763199392278974497624200,2.5492239690404047921134629483953726975914269091048800510751035747521212351470851826534807620291975640626396410
1.23418594255508189331109188431858952275803981721161865776707859734411458198096620724387531153985886900,2.5682572158912852324556086706636121131006543644807518735049764261932761708933717886251220117509764861568830690
1.24375327544310578395691430202648556557011764525201880240093191980414647796531478249382783333474149600,2.5872830293740618322242094067009102843165149962911628236860413150417597242588351664513525694443242316666475760
1.25332060833112967460273671973438160838219547329241894703478524226417837394966335774378035512962412300,2.6063014138424983573005392202126989673578010933504264228503142030478407078107907857309368024690601415681017740
1.26288794121915356524855913744227765119427330133281909166863856472421026993401193299373287692450674900,2.6253123736469592067011641154512277483167307926906746951572007188625565709741903773831857445599798613075094460
1.27245527410717745589438155515017369400635112937321923630249188718424216591836050824368539871938937700,2.6443159131344127296618793795539957208033889085478376465283513150901577489815917579320616557860830018908582030
1.28202260699520134654020397285806973681842895741361938093634520964427406190270908349363792051427200400,2.6633120366484345388382535655025315455528491776634777877828369412081233195735241629553033248478888171689485020
1.29158993988322523718602639056596577963050678545401952557019853210430595788705765874359044230915463000,2.6823007485292108196280821979631785696832327591723012050903468258546378587862221335540566273059663046937824230
1.30115727277124912783184880827386182244258461349441967020405185456433785387140623399354296410403725700,2.7012820531135416356210460095654671664522514925122477313290164850731068688187589374839171887442946475451892450
1.31072460565927301847767122598175786525466244153481981483790517702436974985575480924349548589891988400,2.7202559547348442301808602549901898510514534690410384886933922072059851172691469094681848634096040509729629430
1.32029193854729690912349364368965390806674026957521995947175849948440164584010338449344800769380251100,2.7392224577231563241651934045501214976012031404678094729621106296647408818894420678202747621453528051211111300
1.32985927143532079976931606139754995087881809761562010410561182194443354182445195974340052948868513800,2.7581815664051394097886252877231933036529200969777515032639587078000723145429197726319855599714147218844028460
1.33942660432334469041513847910544599369089592565602024873946514440446543780880053499335305128356776500,2.7771332851040820406339065403126417688531254857011483157620011122213996782070399687689323951477281397866346450
1.34899393721136858106096089681334203650297375369642039337331846686449733379314911024330557307845039200,2.7960776181399031178167730065330800511278227721165572105859283914938506500117094956621231623089766460111094110
1.35856127009939247170678331452123807931505158173682053800717178932452922977749768549325809487333301800,2.8150145698291551723095605593275061021515912073710280128764004762578354394314165270519396947494405342104884120
1.36812860298741636235260573222913412212712940977722068264102511178456112576184626074321061666821564500,2.8339441444850276434288576285799575765995732782123573834047480343896470086665985413473316247496024270334530590
1.37769593587544025299842814993703016493920723781762082727487843424459302174619483599316313846309827200,2.8528663464173501534924245675738952760909235823872001651894621898109899482942111285227399153580895870548204370
1.38726326876346414364425056764492620775128506585802097190873175670462491773054341124311566025798089900,2.8717811799325957786506008430295523146886117840466954907509116295797392792295860546369677025137336568062642950
1.39683060165148803429007298535282225056336289389842111654258507916465681371489198649306818205286352600,2.8906886493338843158974129033065924908657864178625460705560416410097079390866672194497253250071952865622705630
1.40639793453951192493589540306071829337544072193882126117643840162468870969924056174302070384774615300,2.9095887589209855462665874628537053207067579129533281029312596623081698718289652469946104184309600939526173380
1.41596526742753581558171782076861433618751854997922140581029172408472060568358913699297322564262878000,2.9284815129903224942176668386965130765447707395706169650252189266893179038620372801540035207807775151992188840
1.42553260031555970622754023847651037899959637801962155044414504654475250166793771224292574743751140700,2.9473669158349746832174148866517225412645868074431092622131092525876554596565051603997573022389605924012521120
1.43509993320358359687336265618440642181167420606002169507799836900478439765228628749287826923239403300,2.9662449717446813875216940110112257589452697460250647135188949416766546785097207302959425970577622061199399960
1.44466726609160748751918507389230246462375203410042183971185169146481629363663486274283079102727666100,2.9851156850058448801629856616273035979440418695353860346279492599812750397246272888491651703383808863735915050
1.45423459897963137816500749160019850743582986214082198434570501392484818962098343799278331282215928800,3.0039790599015336771487186866217360984706804530344626125457714618504886413195104819674927080878584936623864480
1.46380193186765526881082990930809455024790769018122212897955833638488008560533201324273583461704191400,3.0228351007114857778755618773100557663166905672587868132223329166325090323981667442528709414555766373685371990
1.47336926475567915945665232701599059305998551822162227361341165884491198158968058849268835641192454100,3.0416838117121119017648290243500342313823786687841022784820514172944144160794616483757915510555191805264024230
1.48293659764370305010247474472388663587206334626202241824726498130494387757402916374264087820680716800,3.0605251971764987211241368005634675315437857477846581247404781933641739496837879650366572987147595709043277620
1.49250393053172694074829716243178267868414117430242256288111830376497577355837773899259340000168979500,3.0793592613744120902404477963151775742822161778826419774154240676741576462165911823266529670653025096106162970
1.50207126341975083139411958013967872149621900234282270751497162622500766954272631424254592179657242200,3.0981860085723002707096230577356921469225708739909545366270889169963682219086172138310805800178060117523380330
1.51163859630777472203994199784757476430829683038322285214882494868503956552707488949249844359145504900,3.1170054430332971530076005164171763436883485920769726471177566949658502314700057241462742841256114813502400880
1.52120592919579861268576441555547080712037465842362299678267827114507146151142346474245096538633767600,3.1358175690172254743083077514687955469896690155731569748361820201170362617896422006874852612733075005990323910
1.53077326208382250333158683326336684993245248646402314141653159360510335749577203999240348718122030200,3.1546223907806000325534095909607830398577607490676239060835987952920224839913167000351380415822824681826487640
1.54034059497184639397740925097126289274453031450442328605038491606513525348012061524235600897610292900,3.1734199125766308967789831397891105055604660816152938592085121877130284003038650828666250463113635417451342810
1.54990792785987028462323166867915893555660814254482343068423823852516714946446919049230853077098555700,3.1922101386552266137042049148279211951077245781294173588754160064634771543958632454432000698633541231614083240
1.55947526074789417526905408638705497836868597058522357531809156098519904544881776574226105256586818300,3.2109930732629974105871268758779449221458062270346507241422154070611385006173210233108152101892246626258541130
1.56904259363591806591487650409495102118076379862562371995194488344523094143316634099221357436075081000,3.2297687206432583943526102623391900552159603216094330746333958214924667806096053147419885476432780533688224650
1.57860992652394195656069892180284706399284162666602386458579820590526283741751491624216609615563343700,3.2485370850360327469974782807085762328120914602824422872171464131113286430829903669701003675240675203032095350
1.58817725941196584720652133951074310680491945470642400921965152836529473340186349149211861795051606400,3.2672981706780549172779408369011655431809823712672062773638797925223699540333850984409917095411858463025315970
1.59774459229998973785234375721863914961699728274682415385350485082532662938621206674207113974539869100,3.2860519818027738086843366699906591745930744887976394743391422352112192925044037760161539906150911167983435560
1.60731192518801362849816617492653519242907511078722429848735817328535852537056064199202366154028131800,3.3047985226403559637082304202342975769741446740925131783373761373916280066555949949849599039446178325650217880
1.61687925807603751914398859263443123524115293882762444312121149574539042135490921724197618333516394500,3.3235377974176887444068943541627381123594585912186354674862193838499116826293463768197276040024831291293329460
1.62644659096406140978981101034232727805323076686802458775506481820542231733925779249192870513004657200,3.3422698103583835092701966730504446139565933704122030268680371075720511530243882468410633150038135373228263100
1.63601392385208530043563342805022332086530859490842473238891814066545421332360636774188122692492919800,3.3609945656827787863949105482102241690549474736382169756859619384146797285625599386751008401416611620926410630
1.64558125674010919108145584575811936367738642294882487702277146312548610930795494299183374871981182500,3.3797120676079434429714502572504599490487961189676004321430575125878816374122889535430777796921002718532859760
1.65514858962813308172727826346601540648946425098922502165662478558551800529230351824178627051469445200,3.3984223203476798510880330396690432713486021343296792210996755648576842744368898299025204867554487584604221180
1.66471592251615697237310068117391144930154207902962516629047810804554990127665209349173879230957707900,3.4171253281125270498572575479077874850013500466302145069110396298035691930590575169694376142177362807924707260
1.67428325540418086301892309888180749211361990707002531092433143050558179726100066874169131410445970600,3.4358210951097639038700820412290507376742153632919298746108092676277155160941570000577583928386027702200801750
1.68385058829220475366474551658970353492569773511042545555818475296561369324534924399164383589934233300,3.4545096255434122579821777544762999110761517163524430883414056955528632646968657444915802519727832073922032270
1.69341792118022864431056793429759957773777556315082560019203807542564558922969781924159635769422496000,3.4731909236142400884376251719163652719341581124507490957557118830970583009941775273159756034716134339122386690
1.70298525406825253495639035200549562054985339119122574482589139788567748521404639449154887948910758600,3.4918649935197646503349132479071713765874046706502932581051797819350736373357241104043852394502389783981945160
1.71255258695627642560221276971339166336193121923162588945974472034570938119839496974150140128399021300,3.5105318394542556214401939410648464939780658842398823707702247422067133461235633630318258765680584615398424440
1.72211991984430031624803518742128770617400904727202603409359804280574127718274354499145392307887284100,3.5291914656087382423527367668924274554093519081807483867816783141371361961669950127716917392595207958365343080
1.73168725273232420689385760512918374898608687531242617872745136526577317316709212024140644487375546700,3.5478438761709964530275204254530616292388510835605573922427479905449705264212573389460210835851743961166089320
1.74125458562034809753968002283707979179816470335282632336130468772580506915144069549135896666863809400,3.5664890753255760256598909255978898045355158828649826420118579658928384875660614364159756688826094881814845510
1.75082191850837198818550244054497583461024253139322646799515801018583696513578927074131148846352072100,3.5851270672537876939372080054669550926588139028351306155096389134180390394410234331834474236518571310869454080
1.76038925139639587883132485825287187742232035943362661262901133264586886112013784599126401025840334800,3.6037578561337102786623940404448601288209896208426933725032121697258908794893520948621590742584548482663044250
1.76995658428441976947714727596076792023439818747402675726286465510590075710448642124121653205328597500,3.6223814461401938097542920344458790254284369999706908084846602332490450196238787133883496575551009920135258360
1.77952391717244366012296969366866396304647601551442690189671797756593265308883499649116905384816860200,3.6409978414448626446297317083002672567658840147725782719230382768627797561413667882166972061571770200389236290
1.78909125006046755076879211137656000585855384355482704653057130002596454907318357174112157564305122900,3.6596070462161185829721951300891017886259513589936437179741661324846475275731909305840241120421504832889273040
1.79865858294849144141461452908445604867063167159522719116442462248599644505753214699107409743793385600,3.6782090646191439778919657765036793160890856992589571905190475625283609603235043812712187434880620642727588410
1.80822591583651533206043694679235209148270949963562733579827794494602834104188072224102661923281648200,3.6968039008159048434826373716619104827022824243728367448527941767718178574486020689396820246928602081957557830
1.81779324872453922270625936450024813429478732767602748043213126740606023702622929749097914102769910900,3.7153915589651539587788513202729343800976869206056355145841264589515858156439528752434919644663910483074666070
1.82736058161256311335208178220814417710686515571642762506598458986609213301057787274093166282258173600,3.7339720432224339681201240355770562095331343353003866551725140945785269428005178412549587374444915662078211480
1.83692791450058700399790419991604021991894298375682776969983791232612402899492644799088418461746436300,3.7525453577400804779256179590758511278887404204867015609851177242346406670711376534598919206377313383736326880
1.84649524738861089464372661762393626273102081179722791433369123478615592497927502324083670641234699000,3.7711115066672251498847025786817019391285924833706028114255599794250871526124069420981896665701190733393324390
1.85606258027663478528954903533183230554309863983762805896754455724618782096362359849078922820722961700,3.7896704941497987905681442745320237798919323083431801775005119445810993698737492697984970561303393765306957550
1.86562991316465867593537145303972834835517646787802820360139787970621971694797217374074175000211224400,3.8082223243305344374647563573059049258245111870610033811613059746759335876306880410854915263729547600061667490
1.87519724605268256658119387074762439116725429591842834823525120216625161293232074899069427179699487000,3.8267670013489704414483332124248421206786367300617339159977727970351090421650941726860807697004625138012769470
1.88476457894070645722701628845552043397933212395882849286910452462628350891666932424064679359187749700,3.8453045293414535456796850249897072533764634696382964807550547571657573617880665982842673855311312556644893710
1.89433191182873034787283870616341647679140995199922863750295784708631540490101789949059931538676012500,3.8638349124411419609485821346781385498520356187136378576492769308575904103156110125676476928650510473493372620
1.90389924471675423851866112387131251960348778003962878213681116954634730088536647474055183718164275100,3.8823581547780084374604106570753452753415996343277393041224418456422743926205834733141850744649383015462954410
1.91346657760477812916448354157920856241556560808002892677066449200637919686971504999050435897652537800,3.9008742604788433330723336080120445036760264255583520054087853573650547234673879090263449626488966105531899570


==> figures/data/PASSIVE_ACTUAL_V3_PATH.csv <==
amount_in_raw,amount_out_raw,balanced_equivalent_local_depth,crossed_tick,cumulative_gross_input_raw,cumulative_output_raw,fee_raw,liquidity_after_raw,liquidity_before_raw,liquidity_raw,normalized_local_input_capacity,p,price_usdc_per_weth,sqrt_price_x96,step,tick_after,tick_before,u,zero_liquidity_gap
,,1.004158684388653132215021293151390711459166439804746863653749027006850771058066046033584882923856241,,0,,,,,1546074920964746594,0.2511652537240252957016061263510231894595213706365049683976360747891072463877103666917420917768524865,0,2746.236824219303846339382385883608058033139391954330412271924177420477701797100343655314946458206934,,0,,,0,False
14460237840201828913,39691783393,1.003602292883646522011368238945642650341675837778623320437473701769123433458321240741138066508263304,197150,14467471575989823825,39691783393,7233735787994912,1545975622967139059,1546074920964746594,,0.2512722188772251687896039410116602053432918830837922957886697759870070881247318709677391616269246993,0.0009800257351540960886995238783858285685443286062725975387171267640379385462474469029361097263764306648,2743.546759838208543760910673788538205320137461954383882573814547172784412397738578154112085207656948,1512597577372347098151769145017049,1,197150,197140,0.0002462087302225273265045634863021477811127571624024636750495717433132865731927129839367258765989153649,False
14760576557125210492,40476089893,1.003778734581599119055995080919644242081238085064595526909088091012529648051991390448695176749398700,197160,29235432113383731271,80167873286,7383980268696954,1547020696793563271,1545975622967139059,,0.2515678241573167898260981247610260294555326796048616142884738748381126662190361370057209807504105474,0.001979975738487179442031190687898111188539593191787817348112878697208374936640910291307339295404172068,2740.804721425704067748693565520480927839423742673109625589706505534677235957736037297346645710853209,1513354027435917741023192977695263,2,197160,197150,0.0004975312085692235951303934900666744552855024125656513267454500840145074382875674119330372147931687465,False
14777941407035716435,40483205929,1.003244945357449884609521084477707628487811240842850217220948700351907402993933465515986783340187451,197170,44020766187456484083,120651079215,7392667037036377,1546971276130449158,1547020696793563271,,0.2516855926987372531519580159137203503710882590423762127002964267500561298191768171467398819583303141,0.002979925741820262795362857497409395656222829103885336934532880654063109587107686336793027622839997087,2738.065423544094021784913246546248298691077382769778206302554676583519093251293998680509128198178062,1514110855800172740451985112146870,3,197170,197160,0.0007491493513229799043372263347458551689669785270393570011677698272640685156272614123285420327084401729,False
29577112964131108105,80903130788,1.002240483000764002203872361180432300870441157315278904008110334938927173886238509283649062626433922,197190,73612675106046887390,201554210003,14795954459295202,1546968545698623737,1546971276130449158,,0.2519369469061817607814918854386954662472620187959188771932153103799136126212027962340916582461673378,0.004979825748486429502026191116431993068495593944475165474180351749002128979927817189819491335743772009,2732.595038420197917710836384231072947225177635119543753720892349062664159996348630536058603831564506,1515625648187583126110040171200270,4,197190,197170,0.001252747114168997585373731351719194371040821713893404350749568740695541700219534436985596508984922987,False
14799624920708432066,40421167002,0.9999089916730917685857809316738142898563585166490166538458595147435051972754113883573596737647808315,197200,88419703540972782404,241975377005,7403514217462948,1544141704018460594,1546968545698623737,,0.2516023352012759524493569616172200453072492539063389712504070169225657121464743426298243112991162220,0.005979775751819512855357857925942587499073203993856562610755544049295750919903396424273749897688948647,2729.863945708073268301904634631955322387390894932082489208716978659394252936011988865720791749946701,1516383612589398750741263983824426,5,197200,197190,0.001504734453503551462631975175921562757278041851077568683418576958298781619930212142125905272659102801,False
29567328866515034650,80634114633,0.9989307060465820355671120790946184283831699804475120438811555550438947731662877912945306985289923146,197220,118001823467451056191,322609491638,14791059963239137,1544174280217346026,1544141704018460594,,0.2518593640615185836126123337293271966008101931643328209434853247682966580887341848817214816945934789,0.007979675758485679562021191544965530183195786816593927123696898665747329371360362668259614423178702285,2724.409946329368767034563836217838163941115115339728928818811587485978049199620774363320316389469180,1517900678756611696109640471320975,6,197220,197200,0.002008165626402913530470194656451738334707516740800222771450679759721607665475595740239476281544326185,False
14795067443072076560,40287681028,0.9985024481916566912657006271363044024113938121021563503122958929585213052331837676316040826549887895,197230,132804292144861838142,362897172666,7401234338705391,1544284178066790279,1544174280217346026,,0.2520032525584072174819113021413803875826222123377188517318163810418674732036145531243486167583654442,0.008979625761818762915352858354476582574472641406202953197272304151374691605029187359586177584012345494,2721.687034209334432009997992715578671945862747777962628672283893560231444087444229875374151580907189,1518659780901237643371949404575193,7,197230,197220,0.002260075367374683563448535497727234133522533179650988574097252881974165170087958236405979521318156245,False
14803519938073332972,40270409044,0.9981481246917684812031182325979369770233315248912272812394438128891130357026895013317998244163946132,197240,147615217545635557974,403167581710,7405462700386860,1544508203718029710,1544284178066790279,,0.2521658551854410188306360260247775072965976926304636251817098631672275326786703275598413861403485450,0.009979575765151846268684525163988405940092292309243119856628757208835689881508672039652557211960656390,2718.966843504417311334262498378331918447172055891727696884229115666888119376982958796403253242053534,1519419262672853709471489141333975,8,197240,197230,0.002512129025623919521846590147521453572151238946122659780097278007714990113456151841125514150502168007,False
14813071764118594370,40256118891,0.9951039092601927538209195907429247623307871866459648471071996595196264422534390475121527269010942377,197250,162435699550756712922,443423700601,7410241002560578,1540567717506646184,1544508203718029710,,0.2516482937159098064800296857576782219933065865874421757988168238180216998571081733919944096711994903,0.01097952576848492962201619197349934142158954495765026363524404316626520063325067958913540730632013291,2716.249371494698467590677339324636099025247127144494478897951620949213522626429698204319521475652209,1520179124261311355963149899201854,9,197250,197240,0.002764345319023966903500308162260498711969149650459909031821507049584284282917477280306959641783146825,False
14782668459972319260,40133343228,0.9944333265235800421918293452740120141196184983820331267473317726451407511484547150225801997730025512,197260,177225763042474891272,483557043829,7395031745859090,1540299475206598266,1540567717506646184,,0.2517303043371101673380976547799888259095181501789554118117097587335987460607917148894800007692892572,0.01197947577181801297534785878301007174136338710908515566782487424652324077646141400261421587554538109,2713.534615462977386942751348979708222942795722564210841507906542151912105773523767870165636083173282,1520939365856556989119644105924367,10,197260,197250,0.003016043947431837419602833065094096148838810021879759821910895883518768773287044988098786045441718089,False
14787486040117607028,40106298085,0.9923021379042812125785926375547995717040104794185835099409595462319352741427231642960083858221473966,197270,192020646524333427569,523663341914,7397441740929269,1537767083588133176,1540299475206598266,,0.2514421203067591891456377692244278413667178420630587106679265880880640531466962434474202102134526631,0.01297942577515109632867952559252224100904494904379432358405882785508994391221044223541905056078164975,2710.822572694769262205137129457242419514165761336693052576516269734268473690469555680211330087989439,1521699987648632007413360731769997,11,197270,197260,0.003267824602864672831072182657640982724406886792576025169596465768515283837434729665240001972213607122,False
14770557139415635865,40020345529,0.9907167603294701403066816010838342634864266357254942982985345118851453300425967810015956874338846097,197280,206798592636805299370,563683687443,7388973056235936,1536078038276643522,1537767083588133176,,0.2512915505942836227400101404171360348015786616397077596056169799238491631989313765381346490433045319,0.01397937577848417968201119240203380180213146657068713312821662662592481290482583212942298259807081766,2708.113240478302278630021304575225920205787027732302472496990883416610825429096562424592855206671667,1522460989827672849021965297738579,12,197280,197270,0.003519317016624587225342390479049909064517081872482815789071315508325583083472247546875359418892733101,False
14761712167304867549,39956405973,0.9900144978755154603203195931202511883060712515706124062289405724832844819499966906692665531726594147,197290,221567689352467998269,603640093416,7384548357831350,1535756848515527274,1536078038276643522,,0.2513646508405778129509872595664759051146406335980688260240986136675997641816924654212709650315006739,0.01497932578181726303534285921154517046110732669536108305423820237694860145778262020793393231777535286,2705.406616104514902406236162066331276058325321465410435204708310929839607162981064755180805611829658,1523222372583911039357757434808899,13,197290,197280,0.003770658830555072013294830410863674388672167028535877787577075187922175868077062371963350013242672814,False
14766006322013221189,39928083162,0.9894873115302568351703261816500183515001707435027628337997723076653331154766475107422450722432312362,197300,236341082370990480700,643568176578,7386696509261242,1535706675405646466,1535756848515527274,,0.2514821421258380559590222076601907020342992524178509757398351039329782643597359185849821332769147776,0.01597927578515034638867452602105609525164389605211211326225616161115401941324853099014275843314645629,2702.702696867053171868381454993903978159292327793827520067514626291123982822219650344011914168150527,1523984136107673238620797875376983,14,197300,197290,0.004022073759353362328312199811094825436199808463901651531737234325912706891907265798296425924226638885,False
14772908155883388210,39906821311,0.9402057185414646419501559731865251604315010253578063303123651598434365806853947769573544986383675207,197310,251121380676026386864,683474997889,7390149152517954,1459950285250408547,1535706675405646466,,0.2391960935289626288847855643576207718875677084601880026074208017699768772080498987886888665255190733,0.01697922578848342974200619283056733933478162317371068618805266417394246936564033175900322657332439317,2700.001480062267991413247842123880699270459748923251013158404767143313287994644793532847776519890719,1524746280589381289375816763978363,15,197310,197300,0.004273606202937519881590621618206465896239856353951369116173716111348180151683282845230269402021029361,False
14051184275268675120,37919254920,0.9409647037075610800301690865303559298293504652285358190061867451757843035178676071425990929188190551,197320,265179594057986041812,721394252809,7029106690979828,1461859547030085150,1459950285250408547,,0.2396286825579715594911126835201916631374957508828690487214764607646594073359228258923569585459228350,0.01797917579181651309533785964007832512293763093862677981238843313316671302877171500334254630193257441,2697.302962989212428120836154034194767506838626193964114880213086827137109494773610162669087512934315,1525508806219552264152915180332325,16,197320,197310,0.004512850140469349374467827379901881840220061689646007294932855187743947907169057067878533024005193814,False
14076596012025688837,37949865403,0.9405094331926820710429516004404065477323601977556926665593133192928151553396680780084902546200885940,197330,279263231888927201229,759344118212,7041818915470580,1461882972246001612,1461859547030085150,,0.2397523626568941769894095030115114612827264956677923334482356712485125667837019728838061199688165033,0.01897912579514959644866952644958970568640462395359838253896927729779017560637602013085238524606500122,2694.607142949639011077269376068793558923534494424254676926379652358991480333011768775868990966542362,1526271713188798513072071773693866,17,197330,197320,0.004752526753556645812915183600996678062277695576887432940978358209910938325910140556440133015904692591,False
14083861397657644121,37931503976,0.9398254730212891289305183665614221736514795818096528545631621672070785782717847422846891647880102487,197340,293354138740010386943,797275622188,7045453425541593,1461550413226343313,1461882972246001612,,0.2398176950521711133568874287791960021643554076628764910367940676372693555745604535663822074696027033,0.01997907579848267980200119325910161710621483050777975112743383605201192850266179999686457403921003247,2691.914017247997033396896940866219164600751927000444048396039572659128284620225800241800447944537050,1527035001687827711491466413449756,18,197340,197330,0.004992327071481358379054786109405083573446648337099456540184243508405539271806387126241509789052322288,False
14087699242630934922,37903919311,0.9364020278109373956829990657118020762893142688251150772395364888864987522983060601488718755326178055,197350,307448885355949291318,835179541499,7047373307969453,1456954771134357568,1461550413226343313,,0.2391831773687300586398055578993216030080535409286433722745174281377322136571978443834424152878945946,0.02097902580181576315533286006861304561230046072396773895495995220319615673426499886424453726551039091,2689.223583191429856940893622115303982449190591485922979053960758444666844870543603877788266966672893,1527798671907442907679632766848771,19,197350,197340,0.005232192734869133650183574999658208161517959690182667657077896044960878506454373958508451326640853489,False
14050425536508024054,37765849005,0.9359334230027531785028197842603648436480065697485467465072420765861570346259725386291405540957113364,197360,321506339619589135294,872945390504,7028727131819922,1456953923952186311,1456954771134357568,,0.2393026537296318766229095820178882031938893926045391194216143775600304424352137085372932220037991596,0.02197897580514884650866452687812348361198880219242815561311749967094014689507518778104651332020448401,2686.535838089772219729658017415745590620860558570681713252333555439638784330424538035544699295723927,1528562724038542570511451720712796,20,197360,197350,0.005471423753657240190175278535381899123937110591356316955185497170276485774670015200075764462873562947,False
28121918088691547539,75475031776,0.9345867451188494260409076175254342214296491154763162905265231433581421191587853903724668246689485857,197380,349642325701321549040,948420422280,14067993040866207,1456313082540725424,1456953923952186311,,0.2394367014838955266855903137343543028781159506536169839512661947661307805384428839015957007867201968,0.02397887581181501321532786049714611490371452638678988294083346310758693540384271019100843448752843695,2681.168404003965259228655623125693004750476966726256613060633829893159457718968042268404891235900697,1530091974799266560980248901534754,21,197380,197360,0.005950244490947549424869642278360439500497318917091727377461036111684350974709947602702749261470470466,False
14065318397038721195,37692637190,0.9342292873019363765816170557766942437187665530169067338925212800490755718123960814615487719716913189,197390,363714680275647433178,986113059470,7036177287162943,1456484100093501983,1456313082540725424,,0.2395845753392648854065778501766504071874125752441612312307560647308430078741155870675132043559678921,0.02497882581514809656865952730665719661449993834685664371363114142351397686313080263484105359885044345,2678.488709652918097146758202846554137034377416322956308093845910338418895266081316470059380232626952,1530857173811165358996676109001487,22,197390,197380,0.006189729084560715201856100532699948497656192108594258743590404186048172730888541339425134427738816130,False
14074005005421970985,37678220628,0.9371271656237433802155601399685390126594568541334762374627824863708630578895416550196087578454062300,197400,377795725803833497196,1023791280098,7040522764093033,1461732603516958246,1456484100093501983,,0.2405681767261120405215054557112070155956340202301807402666098306395297035227711712975033218860072182,0.02597877581848117992199119411616908615592441340474908165190708548826739146326293957373587131933213369,2675.811693522979430363721882832695897236543269510867620496380173266959566859748188188902494502069657,1531622755499097659974717477634357,23,197400,197390,0.006429361581606979036421548915008758730588231500392467462766251035183074169003371331394248436098738274,False
14131785064185036631,37795094398,0.9370162689118977159885423973352829843572483803235772391090962643037758145463731761118514263730432161,197410,391934580295264249204,1061586374496,7069427245715377,1462290552614391468,1461732603516958246,,0.2407803566172546366167566685275801505814707024295700598719842941020716212142003659832415360486082916,0.02697872582181426327532286092568029150345273241200180626565783971805209095423020940318093353008756856,2673.137352937400582976715552063967907984680515661883499155869072476689970736584239129353588004208427,1532388720054439752096155787548490,24,197410,197400,0.006669977876780040406891476800133783793171864696422172349956889812552587821185462002223673654768138367,False
14144249225726997894,37790621844,0.9362484771721725875237995795537740528241275310817938348777723547725565785534015961640774581652154571,197420,406085905183435332640,1099376996340,7075662444085542,1461823043084457460,1462290552614391468,,0.2408237523888453032007885059934733180488319311664488421488933688609439160983610052220318183656416425,0.02797867582514734662865452773519159780297774690233914461834205735220506946571000969664519002204466013,2670.465685222108156135732558817533006132290746606419699704444376973596380018660514947391845539016560,1533155067668663630826407386999225,25,197420,197410,0.006910806394284466411958536206202876377569364002171547592311266558686683258115554305026198270852514708,False
14146798439530584087,37759656184,0.9375680379270394283450072827286992206041837417345076730779295602458477994445459069261095559734269496,197430,420239780560654526324,1137136652524,7076937688609597,1464615443534414731,1461823043084457460,,0.2414044442358866565777767028248386170138031160677246198269273683262608222682882348203352933831558062,0.02897862582848042998198619454470234021528503960929111673484361756485320195477847662804679348485169447,2667.796687705701354237351895539174746702534285384317392998898490542897717371631218429003766943254285,1533921798533337046777735694650229,26,197430,197420,0.007151678316240505360582313996996060372876334660905993655299584266465825597606690115576529537710555741,False
14180910234708945643,37812875133,0.9340705917616997896168619552274939717414505707070021636544124982183291066407456283388210935622750917,197440,434427784797481885647,1174949527657,7094002118413680,1459881654026856193,1464615443534414731,,0.2407445361186522363798691427405906564446366510768864592122047481180939084173509364817025188173706633,0.02997857583181351333531786135421404727568807085466406398234560317369631187370883459208871919348287673,2665.130357719449313790835617144614494888216539792323032626754040492448500143547135696982790454233476,1534688912840123553596401095392758,27,197440,197430,0.007393131046193569488493501384943789970273735012478572615071153054411434877339649227839890393078975542,False
14142145008976345208,37671820308,0.9335859616544376990099528250516109239078861391257341692127736122513605667633988412061855514412987148,197450,448577004416267623725,1212621347965,7074609809392870,1459853921874982905,1459881654026856193,,0.2408603569537226066063420763320502155976875991223639364864868001746107770765312093459660507704953791,0.03097852583514659668864952816372540614862274095528959577115226194174283009043289197778173306919369171,2662.466692597288434953891625714656377085789812348838154681984891312433409258450014747151050053888366,1535456410780782555873759200306706,28,197450,197440,0.007633923736034576927065286901380335694404732683278676788839552069206608606985468707407587303168843901,False
14148948714975382436,37652274785,0.9322254351668688290718105586952561684128677549547885825017323614803911339908532430004332097621829729,197460,462733031144607175938,1250273622750,7078013364169777,1458455467529468753,1459853921874982905,,0.2407499657520752214159700763491175547190723637402319961121324217152650837736621629654338393529539887,0.03197847583847968004198119497323705773365028530732132617980034018413710397035038677081790706084314110,2659.805689675819715735433623946532860475160153182810458420737680587323309223296025816699206916143660,1536224292547169357081319447340603,29,197460,197450,0.007874832269877138282467346962703277153637049506617185775845281093802722180323844074934479410682231238,False
14142463963933543465,37597403655,0.9328036454032708545616496001698816469139003504131464806204603335425470465939458252610482224694594541,197470,476882569877907369500,1287871026405,7074769366650097,1460089896467397376,1458455467529468753,,0.2411402979733628427218013502013003039497932564274504133569854634471122376125411871834671010841848820,0.03297842584181276339531286178274776424811865013420417897043856737932271857172905411754444938920297279,2657.147346294306088862672706454638037170390102375573577030212804148274978749574882779839241285374895,1536992558331235207529776025277181,30,197470,197460,0.008115630390437603988756615049431481214276263209846253813481251921626128011811321321507052245851490146,False
14165393393461301287,37620723340,0.9303490999927162354662912243025706806405306813375498297255951378253050961842060546560784093638600999,197480,491055049511185309758,1325491749745,7086239816638971,1456976138866615960,1460089896467397376,,0.2407463842356895336318586817284147157039923136212167938251558061195989715207695945683831364145745582,0.03397837584514584674864452859225908082120560810655403041364999888690154213190464362523771187172244519,2654.491659794669761309877722079191915279339897993844530491772956769498333843045820587817089272073810,1537761208325027352352023109543636,31,197480,197470,0.008356818921293608608659505559629248256523017104066003023741002295272099987505675365331356744387553940,False
14142253573596570425,37521729544,0.9298752121474028455462164448181932977748780274054026870805617444503043979077720502466082874609820050,197490,505204377748900737898,1363013479289,7074664118857715,1456962267954222843,1456976138866615960,,0.2408644883705078471589080532119460987523145045514658262936599223603209630790684458161153692010348864,0.03497832584847893010197619540177110253192641743133166885916889197704586521137910688714693361091442814,2651.838627521489556486144201764321319918968600965329587781760328981420956164845816820006376161894466,1538530242720689079510166404421166,32,197490,197480,0.008597613459621313716133571219540002849435958700369667804216651581374124948403915625364969961891722201,False
14149191408314186165,37502617265,0.9071040050157186123631233225917093049297070160516659054500297584725301181621743888165806994571654623,197500,519360647291986466928,1400516096554,7078134771542865,1421994297163295942,1456962267954222843,,0.2352011610786808378684941672206068784009592623577818011035266863671001794695496399056266133859387430,0.03597827585181201345530786221128197785304711255239401484573695985475842494853010451382142681468584739,2649.188246821998259079514305309873469368647884686625643869482916456157898760760940013721069279994309,1539299661710459767826542992206865,33,197500,197490,0.008838526125707026301586870779543783089671329441798987436790511470894569713468490917265518366168715621,False
13816508486053232802,36584236116,0.9067932921448560347766558956419988572199200571522137385173136479840044283161992752648654560184399239,197510,533184067488137775385,1437100332670,6911710098075655,1422218113254844150,1421994297163295942,,0.2353558233968713484666464462549607973536207278868701666849082528299023141150874152715695556757246568,0.03697822585514509680863952902079381566106210122786480281534163932964508428792797075308469409523081111,2646.540515046079962554792896386934633136025472347908013195379730987171864715140024480073761262639951,1540069465486674935038761495882522,34,197510,197500,0.009073774331722181303080810823976212344406589998174406360591804734137337414031927212955134183823657563,False
13825593871609799035,36571704815,0.9045450181518873029328847789703447608874594515211401210716298283845811857344429598200247306445370929,197520,547016577614810910988,1473672037485,6916255063336568,1419401399451318649,1422218113254844150,,0.2350071677374108816590542982129618184392834519305452567741679639125953793125025595090246316771050001,0.03797817585847818016197119583030417494165356440372673214384607876181362531103396571427132290617738652,2643.895429546267419302407508638092373086786035743243949982230770206533287964407228082850365744757214,1540839654241766285878774567849334,35,197520,197510,0.009309177230991083854292345036982087182184426358232714654855015274924438440708234059349484016262651500,False
13805112663712893513,36481030112,0.9040783671148454121586955911637487753428833988883872542263929483036584847331473044313265073345745325,197530,560828596287860329211,1510153067597,6906009336524710,1419378612583857423,1419401399451318649,,0.2351209201660575736428970679777411777240985656321232517748246380041237994900147397700500336090453708,0.03897812586181126351530286263981574522970085762119428664718906986725504528505227113559624770475396777,2641.252987677739393435662616462370206306864005672994293366026834113224587946185482668052969420965724,1541610228168261760175995723295064,36,197530,197520,0.009544231404862420584767652074669629949761998245944447660452991936161427298543067038702069650938264880,False
13811794864551096108,36462209699,0.9034553262997411922902547044177972656679270195668473912201098672176251448744469093122390432350582894,197540,574647300504519755032,1546615277296,6909352108329713,1419109797417564865,1419378612583857423,,0.2351939524775897792738740344893598141328292235513384502914559240361935465446417456741432609764338643,0.03997807586514434686863452944932767265242273236489057686299519538289666137330766105364647346646579391,2638.613186798318016233741272214656870922279330993246073237980555503323363518989121584700701993010281,1542381187458785580984472542770607,37,197540,197530,0.009779399353915164898879731820202977187562980356954773039903991902482581715851001131296605816285023810,False
13816085028542689877,36437081961,0.9028792650023603170985657561247336063291336331028538409602980070613036903554417960917306259655642902,197550,588470297031325847956,1583052359257,6911498263403047,1418914188759159482,1419109797417564865,,0.2352791378664808855928098347620607955007439504468791564050022066580100834328211079742132403092785984,0.04097802586847743022196619625883813562700436765720842215239913107464129392558217468775244026888512656,2635.976024268466144227809817032313599242459515126304003572270569510099258418987992823190073967404551,1543152532306058302734128274566469,38,197550,197540,0.01001464034988736444433085470377092446666582025310492338394739627366868585593750768042169354796165490,False
13821089105236460918,36413848944,0.9094090823059214971885650884523499710693056229424198472405663000533794279554066383973316100154756040,197560,602298300138115703802,1619466208201,6914001553394928,1429890812745963179,1418914188759159482,,0.2372178146621865528588498725440548656514207640594664126598747092994656798792261634142886869660756868,0.04197797587181051357529786306834954473292047990561423297827084639000397506052896501721818236309425760,2633.341497451284719927584015340751859939879009244404033312857670792136773276793287943174419845575733,1543924262902896859406083873496133,39,197560,197550,0.01024996654828723666728040003220288970783704387362962489569316941521412044220747059992956322797845872,False
13934973510724669035,36677201742,0.9093010585424662937288940025771130499126651422275219851596064419069238010850833121882150036468342848,197570,616240244621081855914,1656143409943,6970972241483077,1430435967254163965,1429890812745963179,,0.2374269332475982212624466891237121333678564953001055091403219957408702675220782384966235418198385814,0.04297792587514359692862952987786095055245452338044463957113509950527728926070117265600683932409717157,2630.709603712510135185717603287413446064200991480305869317071230928575599070165156860403319133317967,1544696379442214612732072518712788,40,197570,197560,0.01048723181125694917327642667795171240094576919847489114244910099873927221285909635921679771859185610,False
13947257840855867762,36672845057,0.9018339457342780727793062629458641862427066514033775276183198490797674913197615786614585802953852430,197580,630194479579416891194,1692816255000,6977117479167518,1419398819801859099,1430435967254163965,,0.2357127840865088484855368506582872273118420456228853582318561906925084121997908633001784645440149133,0.04397787587847668028196119668737290483723511625599740309273397140084531583025074166114656301912117445,2628.080340420511597197376878912353238773203932054313480690463772008496611685574573550370663670270504,1545468882117021400417958659208446,41,197580,197570,0.01072470623463997301083293174800052181528389129778246578529236837243578467627403484202371256851033734,False
13846562944955121804,36371690375,0.9008154670841547584077880804549308284295802210008459251592672441023752623552101820033651971546642397,197590,644047969269216913009,1729187945375,6926744844900011,1418504873285491415,1419398819801859099,,0.2356821363814295412881324993217521578739501991365244443698258369853278483402398918040731655568888919,0.04497782588180976363529286349688401702935874316938124289971827314887656321590946843243340876726054927,2625.453704946288497132367596786513128767513580179962318220239270108015337885417922586311935275110455,1546241771120423584391373641669966,42,197590,197580,0.01096046616599779056033344603700621834918450884311002439614365822662280343389205460293638627717760440,False
13844762595520772491,36330614309,0.9014117960509461370876667575746333477597401719267269983579177113351807704614089221383181713660493108,197600,657899657708957555822,1765518559684,6925844219870322,1420153770302702067,1418504873285491415,,0.2360740994217281601145720701462715838724639421439661708511897709933788901987990056983560711372052259,0.04597777588514284698862453030639491662223778383978674095034683294883850125364235293997304969756040819,2622.829694663467781397183062137972192450537458372683260917256077685388498999858626181719271944350384,1547015046645624099073479981395075,43,197600,197590,0.01119619544352037480203084990565857862510243224147153650186390558490419962811820840543153618702616156,False
13867787824850713800,36354664738,0.9010675418768766736178778682918964245611024409982144773105318534826364349868269040555595762330015791,197610,671774382896401991841,1801873224422,6937362593722219,1420321353364190051,1420153770302702067,,0.2362200315737999780771115853527829304480325920818129633351639854849791409045737784125012938728929852,0.04697772588847593034195619711590719049941763747655702169209023656825675878282306326571507346854411435,2620.208306948301325524344949144982875850602723946164834293701972262797585864718037527174224143548805,1547788708885922499674876343003012,44,197610,197600,0.01143231676248370537506164266188423304206897481862932720557137645644453834434857079946236817964103691,False
13876360371041562699,36340780689,0.8995339878667504014582475089961800277201988179425258105643043620306472358197341495057410245907863710,197620,685657684918454580835,1838214005111,6941651011026295,1418613159477989748,1420321353364190051,,0.2360539257297412386281220885369238104790644844546953257332307306107114087171236535885115307005864708,0.04797767589180901369528786392541768467891917356848799972820121291266276778505141682919886494886805947,2617.589539179663310686410995104806993084159433768278416069534942471889021814265861148185871963261689,1548562758034715010515655303709005,45,197620,197610,0.01166858404278845696938671284340796434839089884181368552005084211213974911996795531995122326808694909,False
13866602754227533149,36278931219,0.8991876586753646082081127029612136993358061604852013339160609486770454370430315919009547109260100845,197630,699531224442444108748,1874492936330,6936769761994764,1418776155150177929,1418613159477989748,,0.2361991119643505387142103452472719717476891125191227467605930067631760122915078888008294940880894833,0.04897762589514209704861953073492920912078214943718522622628936842453311627722221035693360913897808055,2614.973388739047602832026346591963281439051989309591995915983127422444501534622575015802390213134485,1549337194285494573369625977969399,46,197630,197620,0.01190468518402465872950544886403737325120579705360994412275517413711509785320974216841354329845031374,False
13875131482713981661,36264963483,0.8988631877067468528851417801366738404754115346335710047690944981284340477465366868000351945170071060,197640,713413296961417577144,1910757899813,6941036259486735,1418973465127716496,1418776155150177929,,0.2363500999100245475383531307939012411648988346947063235799762580333927888205222475794330108649500705,0.04997757589847518040195119754444002073840302300673610546870448867803815300919467146582650174475458961,2612.359853010565134441397955501342063016526776998780586503167961365902858088937636246884481665120196,1550112017831850895832713588344819,47,197640,197630,0.01214093154053562058147092889710516420319586641103534461714240972677314997659161248276726822288217420,False
13884001023251661339,36251877308,0.9010266004627164443539436610412546580293979544839915545979303487156556520953555827220785842803523210,197650,727304243457917488439,1947009777121,6945473248249956,1423100032585760987,1418973465127716496,,0.2371559805095467549663413941541526974895074248905124508491740770246636771241583395067371177431205809,0.05097752590180826375528286435395158260945396852463379946476275776052638971032323211222439943839279467,2609.748929380941288898574042032790335125149185773310671349590046962250136769889633158484352893212452,1550887228867470499715548073472444,48,197650,197640,0.01237732891519286548695715039989142508586045223312180855217287333065041525316895644702240300600184822,False
13931341164307850615,36339129489,0.9007473926887256778806791311215110489921730847312602311176948585515722023726328530313785774871483794,197660,741242553777385072847,1983348906610,6969155159733793,1423370517860820994,1423100032585760987,,0.2373196804393764591695950554946577578550163934359210781588530760616682023615765300632377442400542517,0.05197747590514134710861453116346339238581033582514652631898340917847105336425591653467650745683049306,2607.140615239513287477913258217584218737496249055909725984906215317000858667496693560364024852659934,1551662827586136769460253830085068,49,197660,197650,0.01261453233164187092221897493280512818817606347626794452335012523139473744395256238492156921346245524,False
13940957449615650645,36327868814,0.8975288795622343681226246612492669872709781079859358386193013458813139338554846429607969719387872490,197670,755190485192708385149,2019676775424,6973965707661657,1418993873653848593,1423370517860820994,,0.2367082777663058016248643319903464679359685497343752534672115245913653947068145546052068999064213631,0.05297742590847443046194619797297447289347024533962978251632553964957968024460078598010073226495789791,2604.534907978227578942130799515596070715077269418916825306836091244102442273623709947741852269612729,1552438814181730000581452692064342,50,197670,197660,0.01285189948076396618992067268048187465718147295092863064634765535557039370422849363488240135877434502,False
13905041597065711570,36198063584,0.8975126623498677849299478464629406815218455837749483620078887406249089912965851028177044595661233629,197680,769102482788572028541,2055874839008,6955998797931822,1419677860256304590,1418993873653848593,,0.2369408112928853400506642836979487080435089095585439191964783502036867743819444126245255348324259394,0.05397737591180751381527786478248514602872542834181913238254735417764761945956723564834227465727104882,2601.931804991637231749311323328063452628206789428927224834197935572434340242857148487073442182113859,1553215188848227448131492255568275,51,197680,197670,0.01308865510492022752106277657672158226413014642798960504399968729050923893762456724761317982689884071,False
13918701399715254243,36197409531,0.6127189729299167696901082003354016439937021815367242712231656157096172980523042281817992595946207072,197690,783028147020403198369,2092072248539,6962832115915585,969678329578368167,1419677860256304590,,0.1619179094790662640678036957454088139130857276463107969719940980435758465783022420165671946827626368,0.05497732591514059716860953159199651186251218564278740858819082655046353184499951558915688537302643234,2599.331303676899328866281141977008654949084970953952645035759020765296786948001930986552685207017144,1553991951779703375189911665328806,52,197690,197680,0.01332564330911442460959726248146997346360593583052407344739679712501749705710786819721245144662961648,False
9511603429598450382,24711450346,0.6121456916071101914360703362947749593100774119233359113084919542817315820179697450832124821770126154,197700,792544508630806850578,2116783698885,4758180805201827,969255547003163350,969678329578368167,,0.1619282526418103056070378149403744791667768175866052310839613621019731613183241879876327826402456392,0.05597727591847368052194119840150823253684224486327720199623160426440217612770687722088758484078619372,2596.733401433772365185734763801228752061117705870003405635278709075787570512322364086421921115099055,1554769103170329101377156983274021,53,197700,197690,0.01348759360541390679767340078643422971418757845763938358156523150132070326943028979101873076566015197,False
9512211021819382802,24688329448,0.5364301482092017751593866911748526317617077723777819710366155805760139987687505340926604000345404412,197710,802061478137379519715,2141472028333,4758484753286335,849794297029420952,969255547003163350,,0.1420415107897840081009915215455646827849947635714911321613614607422961104770949158155492560623840634,0.05697722592180676387527286521101968803764562833090877229697540447557221961116975065028352579149981822,2594.138095664613647544513459512978070309921410012100927887867487464256865275449367989480783726500555,1555546643214373051392558266691382,54,197710,197700,0.01364955424694497244968622000298108697438317150881894478118978172342835123551422524195099741648838145,False
8343996816165205567,21634660516,0.5354796997201533483601044138567567888866558820910245371098766899600097520994533489185772398431052381,197720,810409649038995533289,2163106688849,4174085450808007,848712858186467378,849794297029420952,,0.1419316948935687799520479700684002629809952943437363242396604530838466253935730592672467022878198811,0.05797717592513984722860453202053052370962192403919363653945885704289928617933589952934803852996071640,2591.545383774376697340436131851639122053233848558918371821119154164282400776828850761211666925359519,1556324572106200803576580489213149,55,197720,197710,0.01379162416887788667475612585224223115468466857155946723930948296866254735795272855967200447663227198,False
8337545860502390304,21596328162,1.941382913970598803123374428391117757489061123075086349859835900412527234178088728866261995854374319,197730,818751365757857354504,2184703017011,4170858359430911,3078549281544936761,848712858186467378,,0.5150884998191190957167115416557073318524519866461558685220346081568397700407764786540667676425221573,0.05897712592847293058193619883004170971164852197780446866005513472158869891563869972172033021444471226,2588.955263170608655745085364863353158700026217419352059523016494815454376276399544412768046551811406,1557102890040275138497360443973034,56,197730,197720,0.01393358425294921000087962291053194633397382297831975638930460230511144352046294942232672122634209890,False
30258033575091751444,78297538677,0.5365145770832423279170218409630931453131147876584365659112498917858811501852098043056165952600084840,197740,849024535918029191867,2263000555688,15136585080085919,851203831245375299,3078549281544936761,,0.1424906768935923106443500591123537989324474149202539836256070480244204154029315125621678366298986128,0.05997707593180601393526786563955363809774747937152921236832670083619993993600756525494061933155688068,2586.367731263447691509954124831417590500117200802343047511969181675406038432744984817349106779268950,1557881597211156087561541774354011,57,197740,197730,0.01444877578077057801561483109297842700194947138166193080273454125844624005884496576073729416726260854,False
8370382346136457893,21638065601,0.5344949388752743160647332516899573704174726386154057181722607944510822629600722730352449985959585733,197750,857399105548981125727,2284638621289,4187284815475967,848423671538212866,851203831245375299,,0.1420963077611432644414944460920243158976247717467458067440316432899115416990403684092844319384709176,0.06097702593513909728859953244906469172840615313812207773957036736351831054213160893044508953482580068,2583.782785465620411363361177983795024930856210416588976183221640306883529074775566305043231761549574,1558660693813500981649420283821136,58,197750,197740,0.01459129495864950507613215341961521493526185596697746426152336187692832610645351675689611441452104671,False
8347215774848585156,21556611963,0.5335254856190855179892364656281860861793123313507376787088383765103076659533825227867945677697329656,197760,865750497019565002822,2306195233252,4175695735291939,847308349480198975,848423671538212866,,0.1419804795322005841776788752526973928075494404734088811659753857281567265320200645072385464908583482,0.06197697593847218064193119925857601842226219568015834296122897994986431388895242972997461437077909625,2581.200423192439272995545880613952318195815911928852620698633880243959044001040118441981956438984510,1559440180042064499774411682410195,59,197760,197750,0.01473341968851426882361760525740653513590678403556183417375675056661364258650134040813070912623698932,False
8340411634508581889,21517513132,0.5331308156951005269667526431713577220989053395301177730467561953532836386037033489549275943345836577,197770,874095080946036820620,2327712746384,4172291963235909,847104987406751185,847308349480198975,,0.1420173902624152545796822161759471705242175184476828047866251349245844388192150657534946829137995000,0.06297692594180526399526286606808734501997561171726541878441349359648360900766236784124574697198015686,2578.620641861800000629355585172095879978315570434165940150236065484761879870451738231785647224525640,1560220056091698717766853933522983,60,197770,197760,0.01487542856698212742188263673297975062471696945436379470703626516146591943787290602865712035866511684,False
8342579895136627065,21501595775,0.5326231764736935985410842274418479630659444935826948645958894765512975938421335001902443737210227862,197780,882441834217809333942,2349214342159,4173376635886257,846721620487500904,847104987406751185,,0.1420241094462613923235558074326929661801337046910362452883923763905131603628304364570554482860653514,0.06397687594513834734859453287759833055791891472609540341333997754184918291139465497301091188239851442,2576.043438894179003173941491218088572222925954450258236491954184795858168270166574303993923196997422,1561000322157353156982156370763082,61,197780,197770,0.01501747436356308498500689822458451980245568801324109760132165414753282905244108368404069326130028459,False
8342974602629582247,21481122276,0.5323441829584171258772781283679023137322633872180960466754497223722278758877034572296687999206408233,197790,890788982394527275160,2370695464435,4173574088358971,846701322652236714,846721620487500904,,0.1420917293625344541885357521497439090607765494605245652799886035084402653115834590045412188890578936,0.06497682594847143070192619968711066097230305835198369921881797365162854036946978152169182353036326755,2573.468811712630794958881352877766401960780157350772077491914676925708340831908847763677931856770275,1561780978434074833033307760632075,62,197790,197780,0.01515952688067185984550738846084805344398477903655573971010625529047450757855615331103323156185302007,False
8346946824291789223,21469870243,0.5328868535925796728649698065416998539795622082620263935904480776932725922722614599887007485565791081,197800,899140104780011806649,2392165334678,4175561192742266,847988315337862525,846701322652236714,,0.1423788779985331669087512693120455207818952828550595523079345461704515370930710478404807093006969826,0.06597677595180451405525786649662140420816351011224528209873956775843917998728265536496555856811654189,2570.896757742785419046150034613437612083028421031070039286279047776271584889563952422435375613425700,1562562025117008304547755492995257,63,197800,197790,0.01530164703122224348842659895249294374506848871419267855595582892907329862966851714211538104419316820,False
8363814902441742022,21491756587,0.5326007916385014034918270309037486776257054472395793748550200492903087106366582193185318298245558145,197810,907508103681904495016,2413657091265,4183999450946345,847956953329319018,847988315337862525,,0.1424448133015637187656475457168103747580371832685681247008318417209340391718848839773867783564643625,0.06697672595513759740858953330613291968744377336138357091276700730122116649200806536616121432015594808,2568.327274412845873117361484709559200390443298283216429251971660707140149798798732566700388008913239,1563343462401395721948668087318104,64,197810,197800,0.01544405438784409630368029441091238802857233716521724892983378010430963243745252767075675476284504548,False
8367688164247398499,21480219478,0.5323608742332270490719212755279921634683191410915763678157981127022480696512996418371111700492641366,197820,915879977783202542539,2435137310743,4185937050649024,847998851627709484,847956953329319018,,0.1425230917974155359963457926005549607487134446351918703735020092807288881248972188129000191427171721,0.06797667595847068076192120011564372366577878804654463952421407716538936708739641861577392764704368339,2565.760359153585537933708270888871393665551506051573907651022765999249199849589364333189044566130573,1564125290482576876260593208769933,65,197820,197810,0.01558652769295735904889391503135244375821618539091046583855407453898438851065756190293590205124023694,False
8372286506777902905,21470543415,0.4705121750775809759159179733894152625531317550381738883731218895360824207973324415737692677327624396,197830,924256452527352520433,2456607854158,4188237372074989,749854732493353607,847998851627709484,,0.1260910450106203705010676781989504684423393211742568243178993611542292017207816983720432396056616257,0.06897662596180376411525286692515545012043334065679845353726209202569616113601815675756221521124023766,2563.196009398345608366027394914618860091140591289109306062215105434208522559174955596330102183917986,1564907509555989247939523394389509,66,197830,197820,0.01572907929222373842990284518442445655401391754252673417523766698495971019958444713080708328542710362,False
14817729700199759895,37942785771,0.4696382887292404081097766213821930441266351544891827221485917317745981849410619677861034447600731718,197850,939081594798687948042,2494550639929,7412571135667714,749210819706054990,749854732493353607,,0.1261088079994416842226518145088003254610067485011823920567885205867198438986503132812940014948355975,0.07097652596846993082191620054417740384316928207645415256714543770575274421781258501551865979321983381,2558.074996146115420260884535380153183783851583121448946335460433733120057161937750777173917077556843,1566473121461746305530939449534069,67,197850,197830,0.01598137489445263599124331080649349433585212004241210053085399739208060553007825183607430044826854274,False
7408056184329259204,18940890955,0.4668655736597916502607800223794127594126452213801269701782935670460380225614198295215890774451961191,197860,946493356864049888217,2513491530884,3705881032680971,745159994156882520,749210819706054990,,0.1254896901866180650108275905941103807142103437153730014556046797129421155146884571754190892622231715,0.07197647597180301417524786735368921097964297751028236359689359040086504882225996029910927394740590084,2555.518327528623537214322665820848960808844765280690416817871327773301460278805620507956444142319125,1567256514685454839325178397495861,68,197860,197850,0.01610750892673597983514633842583709426764233960749661691939672459661505588005860872239578295863087762,False
7371687118481481764,18829065120,0.4670078227002182446284474328787347173948205787112020427533169388945545124881408923342339060832989667,197870,953868731669934312193,2532320596004,3687687402942212,745759804650918204,745159994156882520,,0.1256535100063838326547544346793924239772799295656232024133340362698114760477881516087891328338822504,0.07297642597513609752857953416320093608913104372458864117325211309922816612337610861580771304933708349,2552.964214174143690775485458642646225517881164808963574253260312812067449117869704785579122991101511,1568040299684122384081109375479975,69,197870,197860,0.01623302371737055451971938182203532604309267615902116712607756567028236561425687541416565777386593498,False
7381310446527980090,18834802138,0.4665545571069581328290517614434505217528715083173383607391725764934551054001656070723089852162989880,197880,961253734617936293274,2551155398142,3692501474000991,745408582171582336,745759804650918204,,0.1256571420502241343709683192686795241944154050858742586098409361760396615258504789810730847843567246,0.07397637597846918088191120097271238230597886659271125458353814729108961647448600335891511827924176316,2550.412653528817701589172837159314516818437359194192465725834451478519557356943978463514149583353193,1568824476653675600718059807177497,70,197880,197870,0.01635870236059213548531598035985128988041543743346024756508985973632549335938674318568192796206814293,False
7381523805017840855,18816521572,0.4653937605040043969927250504791877492225449426572627048945823368414255721082083110493247215571784662,197890,968638951031160746356,2569971919714,3692608206612227,743925842814404068,745408582171582336,,0.1254699056179915540300752945163069533376027586785202405133339866874844456439677668724532321324349640,0.07497632598180226423524286778222346440164877382691247965523405070235842242366412476533518535245443119,2547.863643041339844419207529115048872273327134478798021291799989344651771412474255977861506799648111,1569609045790139133080442236498584,71,197890,197880,0.01648438463658403816518692762335643213987446143598166447067577202782343040035840493801312508448083851,False
7370524906275268854,18769705708,0.4652326574739421561875491341238751541141229295252543908508847242261634543152393217354216063154016656,197900,976013163043442155915,2588741625422,3687106006140705,744040230261825421,743925842814404068,,0.1255519552576891470171498847362315393476510724216075706245030795164546187802301905718332269344161409,0.07597627598513534758857453459173439834717088677711897875718525489379941816654508151740785219089374243,2545.317180162954297097604451885778491786100216549569069829161006105689940169089581924987963452997028,1570394007289635656939016142519329,72,197900,197890,0.01660987963869267690231169806272734786068199170056009757107062790396959746556032492912602697708696385,False
7375344778498519368,18763208293,0.4647982269592229852424062647925131522823918290031263842171152264765808407637340635132723696234069204,197910,983392197339088498455,2607504833715,3689517147823172,743717198545182918,744040230261825421,,0.1255602070279325739983901166126228955019160749237439653634897273964841895020510731460786830395036558,0.07697622598846843094190620140124583126522367109269209366919381666851580747776031745363603332166284135,2542.773262347452592023388411387269767465777894710937374098086478773868377765006214968550300719136998,1571179361348385929016655285952318,73,197910,197900,0.01673545670685258224679313114943089822552551197576512342066621871108617346501256010210891559556655589,False
7375829515279028419,18745687360,0.4645759964765684500990878196161194392861402457934626055229819567783136082817347900609496525652314347,197920,990771716614004985118,2626250521075,3689759637458244,743733365780016400,743717198545182918,,0.1256257305339157136092112515503416184159306268679173774837151601777134468619383247734733657168797913,0.07797617599180151429523786821075755576529565160025613531440401108013105613427455457022242340717711975,2540.231887051171070208511868122152487504277604981483149948197613917722116030675430476240433433539879,1571965108162708836038632842357438,74,197920,197910,0.01686104202843325011059879388162196618965339814054491404561001494195383759992628702771399282903423430,False
7379678586738965473,18736724626,0.4643353155893606481750971613000274598888607178125314014973059897700923669884953368585572440685564231,197930,998155086885879888043,2644987245701,3691685135937452,743719811409595768,743733365780016400,,0.1256862653178379236581239948968082732324407352364736896629987669524772993748547321930547186220895346,0.07897612599513459764856953502026836938040971225755795228582599286112164056001770764376075867724543725,2537.693051732988337868327070643580749317755854360623851203499684946227867106477645068530858487813515,1572751247929021443807436583438332,75,197930,197920,0.01698669288662591284628903735344788442803545509194071388900598154280361229952588267925324638546837678,False
7383234603860338541,18727017771,0.4619983164742639816780016874707668581734099307066767242988710870629622170559088842359477144072325077,197940,1005542014953774173727,2663714263472,3693464033947143,740346732785175385,743719811409595768,,0.1251787964631393551315129462619369892884647989779653261187172893918656895712713858593341931194251009,0.07997607599846768100190120182977968786512207184893193187562944750689483219534927450040142335711624729,2535.156753854322725554069401013387354128125492874175781569667449690014275837193225892164743459971471,1573537780843839046302126373901796,76,197940,197930,0.01711240429171066533267626173530650007244657491731017799961344271099852516043923403358498873025854905,False
7353424173906699930,18632764712,0.4624616191540881991453220101114095157506866629269145746691538186755646792683191286596030240758098673,197950,1012899117679043508325,2682347028184,3678551362634668,741459788445705320,740346732785175385,,0.1254296894085126072816185351569795872384302747732606401639935365672010398631646238703916618915344500,0.08097602600180076435523286863929087978894776927853886898906554242309176454308778529773614528603128808,2532.622990879129749824811318589873553785822338109618564881382511513859339938344543950280603591587414,1574324707103775214802246257492367,77,197950,197940,0.01723760812643679842625373950628965895827276064402972858233135323786786439521743605918134392107656456,False
7368162470660604164,18651450083,0.4622292102520616914720577661795296967425504435381602429317225483076427631545289400688085630700864492,197960,1020270966073901541506,2700998478267,3685924197429017,741457787429398180,741459788445705320,,0.1254920781244920861947900411560604715956007883149672914261500825576710875519251980416336056801382243,0.08197597600513384770856453544880276361122100114596131273473503831538345793032841818683407496801223201,2530.091760273899577456348827697189861890375504823029646031212562414076478017374099170249829988989862,1575112026905541847036303411952407,78,197960,197950,0.01736306290429191195644330977055514599269491046024108207009439202012908784593461039556357806442040503,False
7371827393996063703,18642076844,0.4613971493981356046817021318754968593691574048790719568993644071158641369181190368625424043030214346,197970,1027646481225473391134,2719640555111,3687757575785925,740493221536464137,741457787429398180,,0.1253915018414991487132634906375136002122919051157519655327601829269822376678719824057922874053114408,0.08297592600846693106189620225831360533005213459724391444462551638216464883052803433339775950215264852,2527.563059507654492184484931407410368142823067938506783922432065022026046063065102379647372878496678,1575899740445949216354826258799066,79,197970,197960,0.01748858008334199599814383562211652133208130048563301958814368162375857928104485787327820592711768827,False
7365919204337923577,18608519159,0.4612169116437614192772277018895937955723045736829155209378155848322532162986096752428987152878384561,197980,1035016085231814485259,2738249074270,3684802003170548,740574135168570183,740493221536464137,,0.1254679185038254576996755990464617170926787163555913623325223697405690567708826081532832734033051389,0.08397587601180001441522786906782447824821405389060852185886903447277823454475277600745994023655030005,2525.036886051946363980177067810101356302547976745146169772432372316077147455396059616280478206741043,1576687847921906020928014019953707,80,197980,197970,0.01761399666599181887755725093698869154415095274616658776608017253533017781774823228277806275430630504,False
7370408176495480726,18601250025,0.4609865389711456016923960420156235445612795449519778782592663721196001002911675661548287049979840346,197990,1042390180455922019753,2756850324295,3687047612053768,740574402838302724,740574135168570183,,0.1255307103823541118549912409697984968119660634162067971972255835843043199085407550748861858773276927,0.08497582601513309776855953587733640596166533199105326031404459225538085038334589601764768765551438793,2522.513237380854120854018056755302485924412486558535117931458683361314348210366393048578458263213785,1577476349530419432967990019406596,81,197990,197980,0.01773948968058882894087859248021975719125133636187519377942582773297751787153998699500088673157242048,False
7374096782957147602,18591958909,0.4608854213883269521972531813391935423960056159802628408398458799635243873815803999891198835046347442,198000,1049767966131717064878,2775442283204,3688892837897523,740782237572414852,740574402838302724,,0.1256287348371820877750736292363382318467522680528316683562770042092866631432696814832690586725981534,0.08597577601846618112189120268684794827065476532619514046738287186295482278785751151771414547561571987,2519.992110970981223187522614136583363234908624014844976422493632112518585360087760545086316311912841,1578265245468595147975671034250002,82,198000,197990,0.01786504549962399926444142807737829714522657941150743131247754559386196018770528142231280715329153646,False
7379855069632945109,18587880756,0.4604030488904350797057700782019969260016812377867594340609537951846113054650343354945962038759947217,198010,1057151512974771537224,2794030163960,3691773421527237,740376996573150455,740782237572414852,,0.1256228028656321053692885150824367284722308250534920925294904232624531302102741743917461291706944536,0.08697572602179926447522286949635916307854589722895867954591524239730854223780287579020331606632433065,2517.473504301453140588694017333966034432034865631493166032940852255563332079827061424351475987517119,1579054535933637434012265005566247,83,198010,198000,0.01799069936272084911664778030266279937499722973453498088352428834922914736040213466835027137404301590,False
7379506605642021438,18568426284,0.4595546297382866295475472896818005052240928270916385202489419248742992899917043256645158221297855667,198020,1064534711179515930859,2812598590244,3691599102372197,739382228708834941,740376996573150455,,0.1255167560753563618375551960841408157168335287876651400184261976806086990803692452091171018006223199,0.08797567602513234782855453630587084001152205327116019974702635696343675642513508165612535790456204972,2514.957414853914831269348029464503498769618971349599807703412872402703977802004896986075686606057460,1579844221122849180995409425813707,84,198020,198010,0.01811634729265963603107329933989905847063423020960197676653065686031079431174467613190433190715960613,False
7373277059958471976,18534208855,0.4595262736975525041511164225439814951432121875554682430918574329868287870878173471518396942835661259,198030,1071911676722245767754,2831132799099,3688482771364919,739706348623896436,739382228708834941,,0.1256345767817270147143251678180827647737479027160499266466170653183744314852051885117114800476869330,0.08897562602846543118188620311538149439903278337223004960615734716708997791860651472559834443652699386,2512.443840112528223941673711593586263823716288135388719836623963309407671282896132553303948983769519,1580634301233631950019962725513329,85,198030,198020,0.01824188915459666810497145836570640771179911554189297679524504035891671927042747291372935604296882211,False
7380198245134332341,18533065233,0.4597359481002084920473508674747962990774302616422820883010088943060836333378395403606835022286431187,198040,1079295566912475214819,2849665864332,3691945095114724,740413960604998444,739706348623896436,,0.1258176502843473785580994187371887486001212226881196722696233400975222397309791917380590395596754681,0.08997557603179851453521786992489258678813192068673792014221064380568746536869227919205867462047234922,2509.932777563969702231513271045226252367533676563957156023221968329939097009784160369409137031672078,1581424776463486022703460988200869,86,198040,198030,0.01836754886080656863782678896347099987579015247203201095381703517726617397405544392081182296084628724,False
7390952599368491858,18541521571,0.4574457675576113173121591648864191815260080205988039605158390712241548464710867834679122691006992422,198050,1086690216836805872006,2868207385903,3697324962165329,737094015399969326,740413960604998444,,0.1253161352790564896524295170936373793494293071265929236463562551964646430131777751971511455850805299,0.09097552603513159788854953673440380081609932728540628742625061361052773549259427665287731669156632064,2507.424224697427591605845610417236321772530608720649019265340887387939719446742237583639050056472825,1582215647010010450556252328775749,87,198050,198040,0.01849339167713745171173154686444581595967410756588740236474669512825503034761367367347593071627190008,False
7361491918584834470,18449156743,0.4566796574404368519785062721848980885554659711533423518695917612758970331048469242275361568366687030,198060,1094055391342643625353,2886656542646,3682587252918877,736227566031675518,737094015399969326,,0.1252314238836679437463797243002002253971585979580294088619491535823976824871871032191296055689740189,0.09197547603846468124188120354391554354709437823537774647353135813869213509866221441078270169868757108,2504.918179004599648811960755859647644741331512620783970578720830922955678897094839678020114321498641,1583006913070903104376321276546258,88,198060,198050,0.01861873287815001203691922000794215277289313022443026818235062766266511746605084124518279951029685756,False
7356515685866069442,18418258904,0.4563112697201666226392287952585688071054569959035780553641200333211011128642261350919915127633327576,198070,1101415587126401573770,2905074801550,3680097891878975,736001567069413189,736227566031675518,,0.1252555907433008826686268725414598436836413400750179505308703898146952085829535746214787904185639379,0.09297542604179776459521287035342658193054734168681564517034327809611844618141743636011763807259198195,2502.414637979690553825814854614723204188256856588704224449505442123356123778319956177896624724719665,1583798574843960723668815510442683,89,198070,198060,0.01874398935082321042587665632090470545906401322663326010789659858165800357682790417962028996873930742,False
7357935328607918234,18403401530,0.3906695149134040656456106461161301060116181907274734026583644934394023951547185521843299937339640170,198080,1108777203263077830133,2923478203080,3680808068338129,630440643735876752,736001567069413189,,0.1073444810441743266329607734753062709964290402325311796569836690143805190747054321011798468737198895,0.09397537604513084794854453716293791463142016937444868651506725265605599824248549176520989001390480659,2499.913599119409404307057940746750710734331879030429234604029805361290264334103398587940978710690155,1584590632527078966090287300044945,90,198080,198070,0.01886926999518989704169816147566701215006585931562582424155582563600644043579367553854669325398172320,False
6305776410609092193,15756016617,0.3680129099497696360463955731388862359942695676848231083103590109686213854087319348036236550066513742,198090,1115086134139124945884,2939234219697,3154465438023558,594175678782038924,630440643735876752,,0.1012202776593071605767486283775612003229285532333055825574966221413097121112278006439866059709886405,0.09497532604846393130187620397244899213709500593961724310166621881569837377484109260531735244324173225,2497.415059922967212558229174412193611108347624050451612611173833391917517121595535294256384777200223,1585383086318252456917662012249354,91,198090,198080,0.01897663594727727717071670887669800230983254014848680350757793668010066892224751760644465561176130101,False
5946020074163851592,14842257466,0.3997054235080870975261464104828217999923270731419759845640768215700956700845750833638019483417645875,198100,1121035128710574522265,2954076477163,2974497285724789,645667600983819294,594175678782038924,,0.1100471460633943128930875704121162884090312537497579298911685756361423887268930801030390693505072748,0.09597527605179701465520787078196092633694694498005899974845603043363569099506027136971051443021977143,2494.919017892074404985616763937995786896859282522149227203331418538140944792189822301711066606346240,1586175936415574838541946049580268,92,198100,198090,0.01907787647101662296823738996962492869099806461946436669300311531985768252906614429008577448646995449,False
3335327942222512097,8319226565,0.3996023170728582571990103764676908538484047882205622907572328972851015417518125013598748339180864605,,1124372125151017255729,2962395703728,1668498220221367,645667600983819294,645667600983819294,,0.1100755407159098920547848692653647380648700438807622711173103217648069065141765256799388700136669862,0.09649125471966671691689936664917032448230602680897941020300955538076193084924165526387319928837332417,2493.632024959782485458868030774192660746618085894614619364360927297669618654685365046045493431858861,1586585205680196642461358610599580,93,198105,198100,0.01913466577604778129164483541579208562415565608080028926770664492006379196869715049990504358976525378,False


==> figures/data/PASSIVE_ACTUAL_V3_VWAP.csv <==
input_pct,deterioration_pct
0.0246208730222527326504563486302147781112757162402463675049571743313286573192712983936725876598915364900,0.09896478870982598115587608406765584519150021420055825600679903484215073366329265466100990271836763584748579500
0.0497531208569223595130393490066674455285502412565651326745450084014507438287567411933037214793168746500,0.14889873828059732841690750613727160652534027648153507456348119891781294528385875900348607506182534639658351100
0.0749149351322979904337226334745855168966978527039357001167769827264068515627261412328542032708440172900,0.19883120027281250775776420375438478120632064249900419355963233036682831086829151520307002981421898575834848300
0.125274711416899758537373135171919437104082171389340435074956874069554170021953443698559650898492298700,0.29859297328684931283486324645669179305275607879631684681357893817485321450972287996788968678782433628513745400
0.150473445350355146263197517592156275727804185107756868341857695829878161993021214212590527265910280100,0.34843250471928364092006335690363218277241481875193319716639842315363665150101729812212824486839133749919918100
0.200816562640291353047019465645173833470751674080022277145067975972160766547559574023947628154432618500,0.44789761932448476648341306682124751362008145599775872649069089341857151169384682274072016260915016976777176100
0.226007536737468356344853549772723413352253317965098857409725288197416517008795823640597952131815624500,0.49761583111582552160964585911588424595006257139679431252411005594944771104040011718551833207680686666107856400
0.251212902562391952184659014752145357215123894612265978009727800771499011345615184112551415050216800700,0.54732098146688284607569561418586094604775862223162803073842726829641469923883048493819582691312940602807602400
0.276434531902396690350030816226049871196914965045990903182150704958428428291747728030695964178314682500,0.59701351352319838662162170776025624545077869001515169649155559449235401319250683465173599936304676877735060900
0.301604394743183741960283306509409614883881002187975982191089588351876877328704498809878604544171808900,0.64656821752232740690008403155803606116836377424924982039526031908781711340349708449106846282833234315909762400
0.326782460286467283107218265764098272440688679257602516959646576851528383743472966524000197221360712200,0.69611050959841080659379242185593589889570102844896476252988383908138112958746898592932225033772485473646958400
0.351931701662458722534239047904990906451708187248281578907131550832558308347224754687535941889273310100,0.74556952266488578297711366092546168375537918287812053064282480914114972387237392571843387936803130030261170500
0.377065883055507201329483041086367438867216702853587778757707518792217586807706237196335001324267281400,0.79497686485007406432676895582731673793942459810934244201512225846123028519309209666845610138081599898023959100
0.402207375935336232831219981109482543619980846390165153173723432591270689190726579829642592422663888500,0.84437545116448403763702880512302303696111952765549962253338347026921060257631207281303393990040049170620369900
0.427360620293751988159062161820646589623985635395136911617371611134818015168328284523026940202102936100,0.89377007566633228177559402568510213327476310325539219627809201077423649330723361279391552148321446939074914500
0.451285014046934937446782737990188184022006168964600729493285518774394790716905706787853302400519381400,0.94085154498064714734443466964852010368905018967057591232415610212616978448150483040636037513941904139835277500
0.475252675355664581291518360099667806227769557688743294097835820991093832591014055644013301590469259100,0.98821565369898412154485164214652226772509531356240284046511635274633252752518169296534209590701367047553074100
0.499232707148135837905478610940508357344664833709945654018424350840553927180638712624150978905232228800,1.0357633618276039222052457489059563942888811490380204679771983547895502743522925062652239532612061786654646950
0.523219273486913365018357499965820816151795969018266765707789604496087850645437395850845132664085348900,1.0834551245429830930991708608509458076419645749402013465761243570163400136887654239206971930705481695234922930
0.547142375365724019017527853538189912393711059135631695518549717027648577467001520007576446287356294700,1.1311349422606321125755314395222904965396983570605226919252700275013805246949028206061813738060760415518018610
0.595024449094754942486964227836043950049731891709172737746103611168435097470994760270274926147047046600,1.2268485873467518908871318549435502661022758567712860833254712202536944114854914325991674979931098630268562800
0.618972908456071520185610053269994849765619210859425874359040418604817273088854133942513442773881613000,1.2748292274378340080726004354607612373332064745728292481862526723007438597955312178370791036497621471271219380
0.642936158160697903642154891500875873058823150039246746276625103518307416900337133139424843609873827400,1.3228949789474741534682960981317178704405075790774817371501103731032232466014051753474622237734745355478791580
0.666997787678004040689147680013378379317186469642217234995688981255258782118546200222367365476813836700,1.3711960540083865162729707121779187889695536048601486978945677503263210642504711723801568855136721699092000090
0.691080639428446641195853620620287637756936400217154759231126655868668325811555430502619827085251470800,1.4195620301855603941768946644339512910950654720959248300498482971458196108769865715491826732817155392832637770
0.715167831624050536058231399699606037287633466090599365529958426646582559760669011557652953771055574100,1.4679517706037272875164334688702545440225837467865163700543671898519377898938893900110103014797477370089092130
0.739313104619356948849350138494378997027373501247857261507115305441143487733964922783989039307897554200,1.5164645323366296844845760861233780896889373749670778271515588071663540220363780739842167167691606055722341500
0.763392373603457692706528690138033569440473268327867678883955206920660860698546870740758730316884390100,1.5648478440893933856880274942433354468850312307697147219913739818803412917065262048090987996388577898387654070
0.787483226987713828246734696270327715363704950661718577584528109380272218032384407493447941068223123800,1.6132576884950603960423038395579729471842559746173418187030391339596117816778056672128034029412542167141815330
0.811563039043760398875661504943148121427626320984625381348125192162612801181132132150705224585149014600,1.6616454043634159389574475183351143547746674928749878155382715921261049665100142900241439079148172216070897520
0.835681892129360860865950555962924825652301710406600302374100229527209998750567536533135674438755394000,1.7101072097514465811246613808659921848871552560202723253238089315040655696935122761824459485468181806986651510
0.859761345962131371613357121954000284943595870036966780421665158137412494840391562536496996189172220100,1.7584831747344139476927265078457048451553717515206328013934389498383707134941058144730599535256003969758811940
0.883852612570702630158687077954378308967132944179898743679051147089456971346849091726551836616871562100,1.8068756178127405001977969358279125306123913611530977651358064687589032163692054716931770723517059586116217460
0.907377433172218130308081082397621234440658999817440636059180473413733741403192721295513418382365756300,1.8541500932518906986605212714498361649535585024139207667118478842934205760645027429264228045123059196607895860
0.930917723099108385429234503698208718218442635823271465485501527492443844070823405934948401626265150000,1.9014995709064136463614947238646845126017311956846672687463785742484098534076133675372293094039160179669200680
0.954423140486242058476765207466962994976199824594444766045299193616142729854306703870206965093826488000,1.9488181038183947899736924063990237960031411322590905322633846036327288498101044471327196302674497982386222760
0.977939935391516489887973182020297718756298035695477303990399190248258171585100113129660581628502381000,1.9961947534962370826005930738532147878012238753514327659129019694061560102854196758255452275282696521085937220
1.00146403498873644443308547037709244666658202531049233839473962736686858559375076804216935479616549000,2.0436157207501343407750941385916722333736234960082678429797371902401968978483155839952927700359345998514630670
1.02499665482872366672804000322028897078370438736296248956931694152141204422074705999295632279784587200,2.0910785011535551687433554615989909622595273414344143874259828519310110597323401503613295147295049085562548410
1.04872318112569491732764266779517124009457691984748911424491009987392722128590963592167977185918561000,2.1389441281660198717897070585200989668062303624395727609857702997468961443650899361886190695493143302744104670
1.07247062346399730108329317480005218152838912977824657852923683724357846762740348420237125685103373400,2.1868512229738661258561013455858044990615260239511468124210343709906177963716270063852714590241342136592591270
1.09604661659977905603334460370062183491845088431100243961436582266228034338920546029363862771776044000,2.2344162413958122655457614204255419132157303133304703760381939034517387860100218087459380484253188265291946470
1.11961954435203748020308499056585786251024322414715365018639055849041996281182084054315361870261615600,2.2819840327979092278211305508376288183383787600147827266965418843131580119724791056360324629922720023215756340
1.14323167624837053750616426618842330420689748186293272055713764564445383443485707994623681796410369100,2.3296358725854591903987529079859149177287161391714987690448832887836822572415909848276075649990197522611131210
1.16685840427884569693867128434079643483908988418136855200508421121397491199679553199512232680869490900,2.3773176804376684398073476184972115060602301197972923532277784955165095529929452591294656588605597739224525460
1.19046851840246587295054488640373732512057970536099441227551741371150978532097421684135432984503137400,2.4249646305365003740843397277208460479911634303250866070594205090033810957501913433986364221878582268906373990
1.21409315405356205814709288971051642031958664110353446171424097267731499765916124827672682228821742000,2.4726378637157931600601289165479626033028901232445090301711111825162042713609220210242655857328350567006757820
1.23773289151928654869571503998914250858604522331218085521728733306504152531689564470224030060018482200,2.5203357619385554118467712022230435738346342099678039254366372013998283895703730051058285508638627934681788050
1.26145323316418709222189749328051281881760634762679445233501252313947374439525623849215692134624552400,2.5681853759698974559651885369626570227702754070908005446746846319230931134948362871247847601726036963617003470
1.28518994807639661899206726804818746571814729509286306463476553555703937042284936348824013587743450200,2.6160523301631951647725881168661103510000615449987705162462684924870213473449612814528202186352017780305865280
1.30886551049202275210627765767215822641301464279896050439996872905092389376245672476131798268988407100,2.6637810857798712917448652589396917107431902518418565735320862513257714469624661430035032264671362369464670750
1.33256433091144246095972624814699734636059358305240734473967971250174970571078681972124514466296164800,2.7115423026158850157107671579473658666327244419502283789860794399294607630351777058526763870312102445634008180
1.34875936054139067976734007864342297141875784576393835815652315013207032694302897910187307656601519700,2.7443513092226634892439814815788100800862686111203894606578165354057552820746005410099061020956604118177687500
1.36495542469449724496862200029810869743831715088189447811897817234283512355142252419509974164883814500,2.7775051381159029265733500627691627443944408760035873269666335814199619121902778257105553707405496675514112120
1.37916241688778866747561258522422311546846685715594672393094829686625473579527285596720044766322719800,2.8069187034150989344260841256990609003500939089009711830117904885537820239814849676597167838187143337266087360
1.39335842529492100008796229105319463339738229783197563893046023051114435204629494223267212263420989000,2.8366713250567631455977463403382318336533815270503664404480287005408641271516819510311604656209375720412004240
1.44487757807705780156148310929784270019494713816619308027345412584462400588449657607372941672626085400,2.9430961113345614623635896269990631041931125549131856786563069798067884331556901668396939769130221223376152220
1.45912949586495050761321534196152149352618559669774642615233618769283261064535167568961144145210467100,2.9721290823470047536619424812615774902825560955014838310053276591571055435630940148943426721308954665641024430
1.47334196885142688236176052574065351359067840355618341737567505666136425865013404081307091262369893200,3.0014294252479849841205260720033019164944027568874849084530879142195201765375780153751849800017242886029655800
1.48754285669821274218826367329797506247169694543637947070362651614659194378729060286571203586651168400,3.0310434686714562841546052200535765576902205711085903508394419072029360657213639425630410100722344001858424250
1.50174743635630849850068982245845198024556880132410976013216541475328290524410836840406932613002845900,3.0609925679421626981332799261714257390023287896891853040091196645093704007783064256047346412767677802232711790
1.51595268806718598455073884608480534439847790365557397101062552904745075785561533110332315618530200700,3.0912602897350889949009760443389138140865375083132216727867914212918000873883776210837207399694587168994907300
1.53016470312222434884265989524929437450684887141926785559558289290732986296685171421153810441931682000,3.1218499218394647619347222921204504258223132331912331412608013800224739344212245902658241635661311325703763470
1.54440543878440963036802944109123880285723371652172489298337801043096324374525276707567547628450454800,3.1527994144072780672055384200081726270934284647084010106527400229930992822910143897338395117530182142624566880
1.55865276929573590488939150313524437582161853909104658385540745389843885106575619029359020512402369400,3.1840516952955101114837376230532184284026813910980854564116675302357167851786338921066374377720984656280295760
1.57290792922237384299028451844244565540139175425267341752376669849597101995844471308070832854271036200,3.2156007882687225492046685323921505494840727217465701223982182764720520212021250241147130969878306258224517510
1.59813748944526359912433108064934943358521200424121005308539973920806055300782518360743004482685427400,3.2722669667825338896930428991363285993167014220266104465057220525141692055863605019115124182252181758230270090
1.61075089267359798351463384258370942676423396074966169193967245966150558800586087223957829586308776200,3.3010251844999225233596247139591806609694413408763671724958164854023206774298566284556314320726355489049834260
1.62330237173705545197193818220353260430926761590211671260775656702823656142568754141656577738659349800,3.3299177014108062862617116394274232146568015890934059817323708164126372212650703753526027879505574699406850990
1.63587023605921354853159803598512898804154374334602475650898597363254933593867431856819279620681429300,3.3591175087998041599230657383086955003872093271081697289111187909328556797403874065055049869690152511185197830
1.64843846365840381651869276233564321398744614359816644706757720278234304003584049380131250844808385100,3.3885805728615847642067792442903393265155939949888191599210143595239941690527853547192833771957375711556151300
1.66098796386926769023116980627273478606819917005600975710706279039695974655603249291260269770869638500,3.4182554363935693672580181772681999960650275321751971988344981673183332779579361920101354038408617250879530640
1.67354567068525822467931311494308982255255119757651234206662187110861734650125601021089155955665558900,3.4481993048732521230927940288111496831538414580201782777902994474573079690568746054028308508120062347364891860
1.68610420284332501105987938816219661896533981405449140456100149419538375999262870277139928290342343000,3.4783883310627782411286648599706924489766969386031683984038298132603773215321903880589633632892101561677886650
1.69866928866259128462890373534478844280354550919407138890059815428036122995258826792532463854683767800,3.5088302151326939173501784438643695957630490167968016630284554588625510245926329072107243515238656582038189110
1.71124042917106653326762617353065000724465749173101779996134427109985251604392340335849887302585490500,3.5395178576259549461263508767942636042428478453740840062812403881100146980320610921257410698422909039200998910
1.72376081264367984262537395062896589582727606440297285823313532378678643952174360591813439210765645600,3.5703068468770977670502845239180625672301942620397844100618977935716932527808915176572198430392137810828679440
1.73630629042919119564433097705551459926949104602410820700943920201290878459346103955635780644204050300,3.6013781452131555351172987605691581149139650972223666710805920170787025484286430352892608535821293216485811240
1.74885800833419959981438356221165213320813004856330195881436816237585792810448578732782059271176882700,3.6326796420476646457188566070032478031467440494576327187297240104275808122885357782325021551431252148687397260
1.76139966659918188775572509369886915441509527461665877660801725353301778177482322827780627543063050400,3.6641654510708812895524228579768652703289423073752852898657720750445454699197560734105540138500497945067918310
1.77394896805888289408785924802197571912513363618751937794258277329775178715399869950008867315724204800,3.6958749213279508243318648904377662781793894329691579253725752342248602846910098270513303775940577906330780990
1.78650454996239992644414280773782971452265794115074313124775455938619601877052814223128071532915364600,3.7277996326020711527753154783700955787258371738489120674966384570847390980589073728886477789325998029595140180
1.79906993627208491166477803026627993749972297345349808835242883492291473604021346683502713740430159000,3.7599436962121667741734450070688577246537898516926103493418651306068963448093481754713159672251889026168989150
1.81163472926596360310732993398990584706342302096019767665306568603107943117446761319043319071596061300,3.7922758124815188480113133722588353437446562656912680763721417379041426741967829480081322095535441789935158250
1.82418891545966681049714583657064077117991155418929767952450403589167192704274729137293560429688221100,3.8247657007179080682689680130924745662765029152686281012006404025083209994898120496367613911279733644787571700
1.83675488608065686378267889634709998757901524720320109538170351772661739740554439208118229608462872400,3.8574668788826280688487685326945147895225559573396969543940671817621040231098378007816876038666912941282218910
1.84933916771374517117315468644458159596741075658874023647466951282550303476136736734759307162719000800,3.8903919183121868268017446947880118291391800050734079337863784890795755339224762249310143825065679539381035790
1.86187328781500120369192200079421527728931302244302681823506276626651174660508412451827995102968575600,3.9233576181711315335317266618634812099086636441313636519678242942602450342864634798144587635219447790417912010
1.87439893508232104258766563209047054590640132266332601078965985816580035768279041796202899687393074200,3.9564697898613504057478784143340056090078111463034044364598794122165497100810435878724090663513813005011314140
1.88692699951898970416981614756670121500658593156258242415558256360064404357936755385466932539817232000,3.9897532791258492861084866516697402421353652075294205380785382434875181957979170837882315173072227523781534550
1.89766359472772771707167088766980023098325401484868035075779366801006689222475176064446556117613010100,4.0184424006510438117821239393212804114882668954062812135504196947949611648896204152760829305225085092493701360
1.90778764710166229682373899696249286909980646194643666930031153198576825290661442900857744864699544900,4.0456812742276966796698845844720289101132332866907329820573700057484912615232724993184130020792230679012801910
1.91346657760477812916448354157920856241556560808002892677066449200637919686971504999050435897652537800,4.0610386009452217926373328939335695687562214295221179741263977469511388882385875822310422035524198974177400140


==> figures/data/STATIC_N_STAR_CPMM_PATH.csv <==
balanced_equivalent_local_depth,cumulative_input_human,normalized_local_input_capacity,p,point,price_usdc_per_weth,u
0.8149693276384985729999999999999999999999999999999999999999999999999999999999999999999999999999999995,0E-18,0.2037932802296820637659414853713428357089272318079519879969992498124531132783195798949737434358589648,0,0,2746.236824219303846339382385883608058033139391954330412271924177420477701797100343655314946458206934,0E-24
0.8147781215249059306726435899853864853245533115827640127380146564806094383803808733999704110922407535,5.621860625755086278645,0.2038411168971127682193120172381191396543116330105967951125164079337726311348099788725634177117971945,0.0004694075377042677489471181185113572658997450655213603441903523413680939463341287683455340542246636426,1,2744.948022463988467930949566907909541075785389972017591307767590171444192278187984030044052534988189,0.00009567332888023890645822417707896042812077828040400144633853322460031895984348575249952521794882626891
0.8145870051108911295882677719292311672197190366639858011213325441213284025018604709527073644758817235,11.24372125151017255729,0.2038889535645420693636783775876136340117085255476785482595987544214521821351064807251029492561110308,0.0009387049295345706164179482021944809761461577284880465862677633204047055618738579628757162353673779148,2,2743.660127742790341220328569361294492335303128711616285822515382829663707318235046704052293250164058,0.0001913466577604778129164483541579208562415565608080028926770664492006379196869715049990504358976525378
0.8143959783333484933939277235704675263944126049515187128638268555697543999433705302850103704177351627,16.865581877265258835935,0.2039367902319699681865468079890830001262403675950917105968836051366056784952598040399617184130422371,0.001407892227169960485674832100522292489141487579704504947570988784612225475446068341318549989750778993,3,2742.373139204771306189784084935932124201771110449990098222551629630576279441844049898078813643387234,0.0002870199866407167193746725312368812843623348412120043390155996738009568795304572574985756538464788067
0.8142050411292315268806297508849013520849305402313353951790461021614509759604556595318564026629345427,22.48744250302034511458,0.2039846268993964656744972252689807355040148972506265027237317627772101550630772759199959597493453913,0.001876969482253127030962444496713597257572694369614949947661575128536725696143467454768408786127542971,4,2741.087055999990858204026722133773792916994683169941601247966974039413934729910147446000284002829318,0.0003826933155209556258328967083158417124831131216160057853541328984012758393739430099981008717953050756
0.8140141934355528466237457918188365685138596411889502911156949529048090416283989356730259578111898086,28.109303128775431393225,0.2040324635668215628131843074235208947529395317110794375910549894359280660805852372805950809327034119,0.002345936746390431822888297956253293207201684629931144056031075335065692156790869909514370498940384225,5,2739.801877279504744736046668126046301185562922403852689741068409757242633153358056418765375712612078,0.0004783666444011945322911208853948021406038914020200072316926661230015947992174287624976260897441313445
0.8138234351893841117209513759350632149422621301914884153607829802372835319220632840113881649338494550,33.73116375453051767187,0.2040803002342452605873385780040067679266598104421980062347774172414789237851467014169792899495213079,0.002814794071151942393826840925004251796725211871716180935072736081208445661618889986569739181305149513,6,2738.517602195363564395181585897536981157248313286676482216201601840526011058680117765696472911487935,0.0005740399732814334387493450624737625687246696824240086780311993476019137590609145149971513076929576135
0.8136327663278559546275271001138017520661341327476165867688787725031364442943469876595040267570058132,39.353024380285603950515,0.2041281369016675599807674889774298088383398037413443247016184727088020982985503422643896526076414718,0.003283541508071466263403365214527324120212027585793538106750599576538058957978002579926017804459041910,7,2737.234229900611368253103092222766341244240616093053259125224369510635735238209911698613651610283457,0.0006697133021616723452075692395527229968454479628280101243697325722022327189044002674966765256417838824
0.8134421867881579120888639801565751850247998772199327559805807502865093788501772726681804166979008303,44.97488500604069022916,0.2041759735690884619763565020648394301267919273547190334641724422432198713906538801075783124689014026,0.003752179108646584924113847304041156927883652958295590037567807474936146042116990477904308348748460720,8,2735.951759549284263463415261040703653983476122969217267565445524364668994687215057231363839035767033,0.0007653866310419112516657934166316834249662262432320115707082657968025516787478860199962017435906101515
0.8132516965075383561700133372146981044355023644761718977815968494693275699216600597936957496108344457,50.596745631795776507805,0.2042238102365079675560701685599795959725677711203135903582406682108708959236038105831462476163674993,0.004220706924338687787136755753077226070824160227543128233031947046209182035168061977381272485781050938,9,2734.670190296409019170567674503511621073905247588913670982752565725565466479152494031656987054140476,0.0008610599599221501581240175937106438530870045236360130170467990214028706385913717724957269615394364200
0.8130612954233044253821221764076085135210323198617126398929558883400376851601154680873926763432029472,56.21860625755086278645,0.2042716469039260777009532076306834673528579913599902875025491031388544634135167106806567242878041717,0.004689125006573006088392765155953447604351963469404635877012503802434102669416065494630554131054883333,10,2733.389521298001674703794600427798146109316854491239278268188807367661946678675994248921864123040283,0.0009567332888023890645822417707896042812077828040400144633853322460031895984348575249952521794882626891
0.8128709834728219559055953128110992857288065781427583877253414914803050892843242972018213200507289724,61.840466883305949065095,0.2043194835713427933911315831055126885682953630924493300283603204069597829130417986706433383492016923,0.005157433406738646754908225378338502527728838600414280755564188080267879590935076708461645335564097965,11,2732.109751711066150051800910128742049166241312402714558787569317720956811199983664926220510611789042,0.001052406617682627971040465947868564709328561084444015909723865470603508558278343277494777397437088958
0.8126807605935154129098257971831025404129788008481102336854838147460393950042567735144011238815859844,67.46232750906103534374,0.2043673202387581156058135787481232474489476052945312279491772044902230009143493257267061885773301580,0.005625632176188626231538143297046053543404218461815286743382809916432976946122442912798468006106263976,12,2730.830880693592858613924364722827316704259280530152498382883650985838913043920302554166145445934252,0.001148079946562866877498690124947525137449339364848017356062398695203827518121829029994302615385915227
0.8124906267228678219693354903565096049782933090044634466049869512977553901378661569812481583645280650,73.084188134816121622385,0.2044151569061720453232908720218351951279218154809613905451616078192450994213117520234419717191516370,0.006093721366239904268104342916421633479993144274263463933786105156523384339396039887494356196804111885,13,2729.552907404557322223512890998195981855762192770052083454846501954023230076684984621257673645223181,0.001243753275443105783956914302026485565570117645252018802400931919804146477965314782493827833334741496
0.8123005817984207005761679311660352454552863389301157582912970688067281851527032003491742946944085339,78.70604876057120790103,0.2044629935735845835209396063468788745361357160693277803056849642986638017326634200106024875385852696,0.006561701028173417667004378557904283692612680616643798590473046227543487724296242913405675066915206489,14,2728.275831003918788439264439927088967126001900659324876833815096325856262654008926755834460386994798,0.001339426604323344690415138479105445993690895925656020248739465144404465437808800534993353051283567765
0.8121106257577739897483759380908174237537709635746439990993222447998686418417810858044379938181998573,84.327909386326294179675,0.2045108302409957311752214618527856797980568976280799468869183323689299765885870111990842436476923442,0.007029571213234113991346684813199999567126289809693120661203378800102835054203519009727941895625444148,15,2726.999650652618850100285971886610857694222252725369032618373245259798926082742990388402057652659603,0.001435099933203583596873362656184406421811674206060021695077998369004784397652286287492878269232394033
0.8119207585385859857344466794877391542240528178578451498066558005359637748295236961555540722564111966,89.94977001208138045832,0.2045586669084054892616847246283867514727431867951715630574798556128895034027180923411341517906135093,0.007497331972630985233667356115635523956648791151581474033780241347821952398088140715621677885171105449,16,2725.724365512580067140637042716100406744827293375217706289460382255385030999300542415711590577594872,0.001530773262083822503331586833263366849932452486464023141416531593605103357495772039992403487181220302
0.8117309800785732718135072413638195160089288939535908831957033112651598560453744791667066390185364794,95.571630637836466736965,0.2046065035758138587549653544718784050645672182069291411935868291339528735809325644047016924423949420,0.007964983357537101445283858118310682559312618867562308572791995033809526848433823000897730588036535394,17,2724.449974746704590659132373925533997870487266243617268345938360694945109920998004892474933648964493,0.001626446590964061409789811010342327278053230766868024587755064818205422317339257792491928705130046572
0.8115412903155106501911540150908952288264253873137290407484235492494897865464111075186605815635038590,101.19349126359155301561,0.2046543402432208406287880511434084924008668395092908336418861302630469189118151904800125762976043779,0.008432525419089644326340882571277780180695733120830018267397448337588306607018868843611058421810116702,18,2723.176477518872789240186678733303752362389376223711814408332206294173811022451273720368442585195482,0.001722119919844300316248035187421287706174009047272026034093598042805741277182743544991453923078872841
0.8113516891872310739907495203036473930491527547151966610862715453092747970892085700294123544435487743,106.815351889346639294255,0.2047021769106264358559673191226333073167790921070354829889481567835015948321678880764124363822798081,0.008899958208389940776603467062790911318720076308165269236421212933813541931744839370556318662594645631,19,2721.903872993941877521493883206914433910708599156104945776480743595741321665080965595290437751997855,0.001817793248724539222706259364500248134294787327676027480432131267406060237026229297490979141027699109
0.8111621766316255793400305704442612923757749761457339031822968284319174714258758604932156347035879284,112.4372125151017255729,0.2047500135780306454084085308736900685780963660984299853694329329235901025339330539621729225362591416,0.009367281776503496407052410831330553753304219547744975673409970142775186877342325030882778075321302264,20,2720.632160337744547004341728660002703653712241542357673135982347658766788124200802309945882327637081,0.001913466577604778129164483541579208562415565608080028926770664492006379196869715049990504358976525378
0.8109727525866432175528719800250781189308050242521201759351594983379943559061376917204832804211638561,118.059073140856811851545,0.2047978502454334702571089886200254440885941537196174668177790673251869236335269859122757807727667141,0.009834496174460029012336927865264512249921525941655797787831091943808210760103561756626015121266331748,21,2719.361338717087599102371567676817974924104768384551073109329644254551294405119658055209868021351559,0.002009139906485017035622707718658168990536343888484030373109197716606698156713200802490029576925351647
0.8107834169902909874060503036759399743330574611135282306316718227302781188773790663263311239437520560,123.68093376661189813019,0.2048456869128349113721589846315160211464437363087285731607183218404211322953174366717833229609315725,0.01030160145325350200413938868530099263454322969955654647299544196170999564463348986033113582906930600,22,2718.091407299750580424601971743986350274831126261828450721426328207634467171342614296669223047994495,0.002104813235365255942080931895737129418657122168888031819447730941207017116556686554989554794874177916
0.8105941697806337675108523874269737126785416486629888315568439917447319165785232537819391323261572161,129.302794392366984408835,0.2048935235802349697227428600263120778126209746860421214812854302017098572335680895550990399881605366,0.01076859766384215780550691255096997288349756141551793380806704020772893816529731499413135500471114080,23,2716.822365254484420288543553521929467336180373522053043027419716386847276760759785229203289896870349,0.002200486564245494848539156072816089846777900449292033265786264165807336076400172307489080012823004185
0.8104050108957942487793738024517316378232606889731901096636829296008116896624192161250302579270751407,134.92465501812207068748,0.2049413602476336462771400620898314703102925343071412451485964719814985199625420016573067960677412593,0.01123548485714855120620448234588258086543112031259600688777658771220275917811450897618061193947036909,24,2715.554211751010070459241171337501892822476391147137135793062469388215500210332637573925944528524747,0.002296159893125733754997380249895050274898678729696034712124797390407655036243658059988605230771830454
0.8102159402739528669853525206613306022312288994375858701688780043730113983404793000794311536496413872,140.546515643877156966125,0.2049891969150309420027262001133259207656991687401140529862890972098876384861765694708640870368606606,0.01170226308405958267914416507711319407968125266006265821676047968848698340021243299861336453299963808,25,2714.286945960017147110088427577869577369637877525345858884162720316475466208007351826462959909547610,0.002391833222005972661455604426974010703019457010100036158463330615007973996087143812488130448720656722
0.8100269578533477354193834800989248816989232484334817894311478246900216010379512134482291058446347044,146.16837626963224324477,0.2050370335824268578659740997544374685058151531831054103993921520188152618558566710153941776651471544,0.01216893239542653165794493177137457188610432128117635792393501001391718744451919805792451768164130589,26,2713.020567053162575001268096365856091505458548912462137788244063329729782214281078886403074946113761,0.002487506550886211567913828604052971131140235290504037604801863839608292955930629564987655666669482992
0.8098380635722745776383599760369278827410288993137203803434228262715057498247356638718518532237115138,151.790236895387329523415,0.2050848702498213948324548559221583365238537299712349308415219325552529728652269170688050093946132799,0.01263549284206508977567748156436246056439134341478680700546036479449659016766643556290652423153223583,27,2711.755074203069233871680819251264307114099018140073066338501198677498961003941437459954748999064475,0.002583179879766450474372052781131931559261013570908039051140397064208611915774115317487180884618309261
0.8096492573690866603089881010282752103060952385612004142735349002978473247826884502943428825407755430,157.41209752114241580206,0.2051327069172145538668388841886029625883775475428557755934255532350937772843452746360239402824614914,0.01310194447475539406484838595938353774336964419272538619866160944169220492230442481908868747909485739,28,2710.490466583324607040233090713223845158075938601902928524179756714201566806619075538394215920655795,0.002678853208646689380830276958210891987381791851312040497478930288808930875617601069986706102567135530
0.8094605391821947261452207439091051956416606267068301905155565234793996456231719636669353817576643785,163.033958146897502080705,0.2051805435846063359328969707299964517832843522396570833805131506914492174632154621794112995993194633,0.01356828734424206011867778057680086129453827356872733717047572277331232551972226100068402091353417991,29,2709.226743368479432212364218087457972537778068987212489904448344800988498892441642611339214290214791,0.002774526537526928287288501135289852415502570131716041943817463513409249835461086822486231320515961798
0.8092719089500669269394579438949273604015721911296575209398719383398101210884327387070570363485341822,168.65581877265258835935,0.2052283802519967419935013207992792240022520408056129439588527352380068985514631362301908930643864802,0.01403452150123421521372474322658654691732442276430652022582971352479915820606184440584975323962910841,30,2707.963903734046354487700583161401151942978981067367689336485574101756229244781187259292592798507121,0.002870199866407167193746725312368812843623348412120043390155996738009568795304572574985756538464788067
0.8090833666112287566873606814570555764292296138625315189579807623068621746213524063905228285165063008,174.277679398407674637995,0.2052762169193857730106266057327231560603804575492893178014029165919585064664149819538295989243689437,0.01450064699640553139391440881201541673856945958057080939090045710445749476312043556863798943573129600,31,2706.701946856498581564734155171078482153046999209709781704579835031186176284617006053678765832905604,0.002965873195287406100204949489447773271744126692524044836494529962609887755148058327485281756413614336
0.8088949121042629848061254726121983841575359937727808298413018352231706891216030787355740846868709806,179.89954002416276091664,0.2053240535867734299453510084929500536058531678791661357616835116695004416514029550400476348939444157,0.01496666388039425851602078341291984476542937776646207598665368177658399175670338458613028979561503723,32,2705.440871913268541138430807338184506289623114074920418826333354883600334830615271332257194977832290,0.003061546524167645006663173666526733699864904972928046282833063187210206714991544079984806974362440605
0.8087065453678095894460674176070179895218500566625438112324493476834723866435619123071967338837121094,185.521400649917847195285,0.2053718902541597137578572677507388328936101330334432093733263372693664748667444067070775656356637920,0.01543257220380325725665913190160978643596281248656425374422444057064373116752911657633100249558629367,33,2704.180678082746540486682571455330783868282919241389305328555693600609494287961907296173392606340849,0.003157219853047883913121397843605694127985683253332047729171596411810525674835029832484332192311266874
0.8085182663405656908953596387325822331540149634192102689710776835761534876440714180498138185515000193,191.14326127567293347393,0.2054197269215446254074337205080033466994769958567998013248283155579615700841057175443918191982069971,0.01589837201720003208084172561319863521391247801234286214271981378649519176465203509536859488041139274,34,2702.921364544279428241526527413284905577808991243601924275304641431898781816847165769764349717814478,0.003252893181928122819579622020684654556106461533736049175510129636410844634678515584983857410260093143
0.8083300749612854850777773251623271200377654860838015753553821707299276607311458063207506703733501025,196.765121901428019752575,0.2054675635889281658524753432643183521851996274326232663293659609396875787202867043332105687566152951,0.01636406337111676417215064892432151746512983404464740675276139417594338975604748174759099318041252932,35,2701.662930478169258341061567017370613710004763119492221428177607348364918090951936369088616030608834,0.003348566510808361726037846197763614984227239814140050621848662861011163594522001337483382628208919412
0.8081419711687801771432948852728045664798180969645774152322190168656821603696607878200777550008219759,202.38698252718310603122,0.2055154002563103360504847917293666913507004028145215208384819594744597357865004677443143642708317179,0.01682964631605034432458127608974513585376177777162219970963575332330095990707163888899077549039248244,36,2700.405375065671956158002794012068795689919108901518892682078379960821199607574994404304668113161670,0.003444239839688600632496070374842575412348018094544052068187196085611482554365487089982907846157745681
0.8079539549019179151513849888804905779159393622166028375454128441995311823426439913016573475194011900,208.008843152938192309865,0.2055632369236911369580734390836763368079775996847250802229144077044966400826922135443585352748387127,0.01729512090246240579610994234480531710951984546790592007569284692250785537991950610893334899647145852,37,2699.148697488995986800821824974139278589576836893670049347673188181543943176115343757769117286886097,0.003539913168568839538954294551921535840468796374948053514525729310211801514208972842482433064106571950
0.8077660260996237238468685632116492993451181703915745511508334555610207995848972023770361232400923470,213.63070377869327858851,0.2056110735910705695309624127900115469598389253203192916696169728796852285734744893123110994045814281,0.01776048718077935712403924610262882388575272983724416640060151210068917412098839958482072802575749362,38,2697.892896931301025583429738696018450872362466748281080408493312197621871189533561394386276552197889,0.003635586497449078445412518729000496268589574655352054960864262534812120474052458594981958282055398219
0.8075781847008794385281650872170609434250154049701444518281499000456858537811339045501328883392848924,219.252564404448364867155,0.2056589102584486347239836299577779752445772492493606097421507481029687301002051875125283617184594608,0.01822574520139241490217433205835935789793068983426073855859812153669276768395151714311662700126478704,39,2696.637972576696630659367884913441032080150608099856363288019483896016891203600303789716508678239631,0.003731259826329317351870742906079456696710352935756056407202795759412439433895944347481483500004224487
0.8073904306447236390077928090506956523861517171982407316139139837931978921364754403163118509865467449,224.8744250302034511458,0.2057067469258253334910808312627971878932989675356627073646505167458357593447077265493370376386519863,0.01869089501465763651988341815777440962288485385517370891436487852862003846040019788282635008278779996,40,2695.383923610240917816480206784647864153227246943313382816965133220444688760838112993878819940849000,0.003826933155209556258328967083158417124831131216160057853541328984012758393739430099981008717953050756
0.8072027638702515836649687911525165412009222655995114255531946560577596362184674883767167876743624783,230.496285655958537424445,0.2057545835932006667853106134248016636184957539187950009449255137870503908353797725422432257827458182,0.01915593667089595286309574269441088521826836718561348687369936754645568402856405045884387763423325539,41,2694.130749217939237428049155453496702921416531549794020738441758436059734229459157607872074411833769,0.003922606484089795164787191260237377552951909496564059299879862208613077353582915852480533935901877025
0.8070151843166151435901589664118856622605391726181683895825107364728110436157988547474587368045097431,236.11814628171362370309,0.2058024202605746355588434602449969767892562021995703326579743966905144273063894977453195135734429777,0.01962087022039320097729002126727523828570825420901384537193669798114258857848962127548335116226546566,42,2692.878448586742853556385679375470594641195604455384311707702374699101757729613530533452921156028021,0.004018279812970034071245415437316337981072687776968060746218395433213396313426401604980059153850703294
0.8068276919230227368214286673408851063987565699060832539552743404788763763661433000389186965506859136,241.740006907468709981735,0.2058502569279472407629647722060335029289470547800010968687859407144668734360935832046010145396222556,0.02008569571340015669252641696006091256182423975264734126639685711518959302897779447906494913308202384,43,2691.627020904547625204872155904019560086990279025214352710656398364285174369706329891080603337514941,0.004113953141850272977703639614395298409193466057372062192556928657813715273269887357479584371799529563
0.8066402866287392626724443680576071202353922675741674225961806860033309619086660874694318197559940396,247.36186753322379626038,0.2058980935953184833480758946367256317740107957789024664727074870084306917623611399277654259587931271,0.02055041320013256721057494089219580509787815034571484135324036714643716289090435061645347868661553427,44,2690.376465360192689714465497974777510188372025906422231528397619120218399890133590115217567090992396,0.004209626470730511884161863791474258837314244337776063638895461882414034233113373109979109589748355832
0.8064529683730860361519776561694637224978875272832647100716262543025883742740521025450186611221746617,252.983728158978882539025,0.2059459302626883642636951444438521286365380937330902380204294222355321857903138778146532948882520018,0.02101502273077118365419311424165951310541212741299919258524214079839524329460639444957074958345122448,45,2689.126781143459148300676014636730039014256950515070588706319414015156175519088825757800781886383633,0.004305299799610750790620087968553219265435022618180065085233995107014353192956858862478634807697182101
0.8062657370954407224747627283571661370856052108998348011334342341863401696606012251013212472755222463,258.60558878473396881767,0.2059937669300568844584588354133669493973447658300967242653969045645309258301701712350375340128808666,0.02147952435546179357860563694900943613410196442023128503716379507868018677192657826835623290039308081,46,2687.877967445068753727045930711993782248315530219181768379352251010456736156268812899222172361088536,0.004400973128490989697078312145632179693555800898584066531572528331614672152800344614978160025646008370
0.8060785927352372716635589795925722805223170910574750144800045757132267043980045316146471839632479470,264.227449410489055096315,0.2060416035974240448801223020833454880993324365592593329655527760645492150428196452607356173057915948,0.02194391812431525344523872258110225095834883306238246645535465873814805213191438996524650508621432157,47,2686.630023456682600111159778068989954561751744172970459736619680446553834114948786511298666266861269,0.004496646457371228603536536322711140121676579178988067977911061556214991112643830367477685243594834639
0.8058915352319658532422705314794379655197211431108166453759601639425518911067005867500993821039911432,269.84931003624414137496,0.2060894402647898464755609221909869187919125383133693793277896008165139358226089280713957957981977540,0.02240820408740752105776167326125951746120029386315246775549202507440871648964084521062166367531188636,48,2685.382948370899814859227158916801229118220846343170447568994409549794204922697798643210315549832022,0.004592319786251467509994760499790100549797357459392069424249594780815310072487316119977210461543660908
0.8057045645251727910199748201865724066979713659403092652649163422743377581874858499422974648327279794,275.471170661999227653605,0.2061372769321542901907711376959889849752510856720985246489071479725570328682473122677760898421586735,0.02287238229477968796048818315977064154938555134291196925395662300446873458765069359640927537942940401,49,2684.136741381256252725286650220602633482017274001592433470198051847490974928198822107886469474367020,0.004687993115131706416452984676869060977918135739796070870588128005415629032330801872476735679492487176
0.8055176805544604979657126388493256212826303578816334243021300099187282006045722136811245630380838356,281.09303128775431393225,0.2061851135995173769708714743826072906871266114105318171373897900818348528463377068565068658275832642,0.02333645279643801179918977378432131901928131919348390036834893469202684494668313474569713514094478884,50,2682.891401682223191991087867848326954459522646028935255944506588290424312203344977479625122108517470,0.004783666444011945322911208853948021406038914020200072316926661230015947992174287624976260897441313445
0.8053308832594874111738923031490555846810568410668945057029921780746991816248918688216212226923064699,286.714891913509400210895,0.2062329502668791077601035600427068569444190209816666473095801057778784579993760091106436388220118392,0.02380041564235394864437367921384988533539767104477012839969847376660124087480683116428311565649710043,51,2681.646928469206032762716939436100038308550827158928960176562717806994443442510434056271639110997447,0.004879339772892184229369433031026981834159692300604073763265194454616266952017773377475786115390139715
0.8051441725799679269201608820425643112215585435207708728612945777087638478422921379657765543744500934,292.33675253926448648954,0.2062807869342394835018331412421094258748493727819968300633020766698134792699710847893048761211520635,0.02426427088246418527707741448113744123890414031607645171851368491925620378279568449827309254618372203,52,2680.403320938542997380038846253261944826588655364957730426549914565757060849131589771905722138865670,0.004975013101772423135827657208105942262280470581008075209603727679216585911861259129975311333338965983
0.8049575484556723358075957083057787815716308943994791132787505861169076162204719021878505691417395940,297.958613165019572768185,0.2063286236015985051385510986725357224318092744742977041395405638793265531270726986095873017275775656,0.02472801856667067143723217552880071951751595023349927244014275051993253380655830771863032744723142301,53,2679.160578287503832935038286605641011063507180450930329775177430767103472568874539374960998013541762,0.005070686430652662042285881385184902690401248861412076655942260903816904871704744882474836551287792252
0.8047710108264267580030696556795058519769461068696623475864015838089518415550261065302232843923388094,303.58047379077465904683,0.2063764602689561736118744610914376200552461850041360180550797167462790186334712487455649102707323474,0.02519165874484065203464713453995067451596405776193401478007344317856577690174920018420258721189821392,54,2677.918699714288515895148886586699003270622893559261140090992289533200354253025349420178114339823371,0.005166359759532900948744105562263863118522027141816078102280794128417223831548230634974361769236618521
0.8045845596321130785636439409612276113898226771279531939612863114518582258174319766599035477678331230,309.202334416529745325475,0.2064242969363124898625474178520109020039526979405602795783077825125787072493891685880704826633101996,0.02565519146680669932266660997827674530970180724161754159717695385491094371071690771882081724871122578,55,2676.677684418025958827668738318611245856115963593571453520008065173734242760282168273122422608959391,0.005262033088413139855202329739342823546642805422220079548619327353017542791391716387473886987185444790
0.8043981948126688828528424803769393984214400173610900036972922659459699754286544692503630914164529384,314.82419504228483160412,0.2064721336036674548304423300256750643186417641145632745802262759624565131634943930660792246277661453,0.02611861678236674503455200636238945810813795076430043011252532469696789757432472359063897973781648434,56,2675.437531598772719221368381267545942790743339648206253971706251460308885822812995737647864360856647,0.005357706417293378761660553916421783974763583702624080994957860577617861751235202139973412205134271059
0.8042119163080873920466620999922778005497199162260046446926718416738775915838858326120017109547630140,320.446055668039917882765,0.2065199702710210694545607401193023694603261931065447216935507112940169735761516851523620228544401538,0.02658193474128411248264033464557604360894867930398875182216125633684768457372437653100353788613152975,57,2674.198240457511710401405458817487751945021812117939999604371162179122995867932275754184462863485326,0.005453379746173617668118778093500744402884361983028082441296393802218180711078687892472937423083097328
0.8040257240584173987291731697839480441965787002564636046622781329795533173250919989404572191574323068,326.06791629379500416141,0.2065678069383733346730343803894741315842624041235865695120786413201485324993707173957695577615945601,0.02704514539328754862033104007436935697891997644717501376436079940060920169153442786774790383879233477,58,2672.959810196150914533668380092904214457170641085981076929287207485056850110119857388294861964951732,0.005549053075053856574577002270579704831005140263432083887634927026818499670922173644972462641031923597
0.8038396180037632025775655002920435278379700503685114271877645544022163498288089467523498344071142679,331.689776919550090440055,0.2066156436057242514231261797560379951356202292420815505351366966508653478656610137320654844388823051,0.02750824878807125606695278055717466232612985042454405339591246124967620128654659161330679263896568157,59,2671.722240017522097714679396080238736455746983238320803463035303721314549407292482047878238139068839,0.005644726403934095481035226447658665259125918543836085333973460251418818630765659397471987858980749865
0.8036535980842845461364946095125558127889606739377541466192283372284637969360456490310749966326897505,337.3116375453051767187,0.2066634802730738206412312693172357579687096147613016816221816274196366751945257917157736773596475444,0.02797124497529492509556171488731759261930748772311406965757850272294472533295440142732377413169682509,60,2670.485529125379527143195559459356406259836746013349528204524841782400805309152605647583459668205392,0.005740399732814334387493450624737625687246696824240086780311993476019137590609145149971513076929576135
0.8034676642401965506815837358684988183702953042900572377987432797499393775061355705448861595436131534,342.933498171060262997345,0.2067113169404220432628779864686670884766902407034615275370256427010247028221413588684957138373308327,0.02843413400458376558372277663294638298340425020472741877044737089528409336027981362403307863034111741,61,2669.249676724398690369654079266262423297300850367228996586503497988243392099158248176457442551417058,0.005836073061694573293951674801816586115367475104644088226650526700619456550452630902471038294878402404
0.8032818164117696521719372407189106187539455663125936534331219352689105582941280746767950717782836458,348.55535879681534927599,0.2067591536077689202227288776283502932529220736570112961375997839388217869681296686993988096703106268,0.02889691592552853892732532612891961154079557206237908576959250432349674149223522190497311418048048516,62,2668.014682020175016619616604615118610478616528344268306162252459968455638125339485254594513580937880,0.005931746390574812200409898978895546543488253385048089672989059925219775510296116654970563512827228672
0.8030960545393295372915213109288411642919811327869706383329618947632720077697256177635164668142018006,354.177219422570435554635,0.2068069902751144524545816995701371075682459980159172708802830869085183349400735266367646310340678920,0.02935959078768558991748448978281522536015866117409881230145789188294477837515594960507242110767901631,63,2666.780544219222600187374976258130950266406863469532508884486821178047516575690298504847257403467127,0.006027419719455051106868123155974506971609031665452091119327593149820094470139602407470088730776054941
0.8029103785632570795792681385315722235271493723667386353061425667109130721927187146190911839691663345,359.79908004832552183328,0.2068548269424586408913704193677343054203277302521702682548054985316525066746482424229448695898467276,0.02982215864057687858057941283818638210584409689467511742760405054917300868412418129273009937703351612,64,2665.547262528972925895888970803468568343507822958957572720811197371295971424240080081112379372668089,0.006123093048335290013326347333053467399729809945856092565666126374420413429983088159969613948724881210
0.8027247884239882756477600204680313620260318396888280676550712766577441926413488295017768312531332402,365.420940674080608111925,0.2069026636098014864651662129515807590716203435835585237135217419812292136621654343722854795499393909,0.03028461953369001198147956882284414584231611899809956018339393787102376718043901902398338839063978694,65,2664.314836157773596619234529991069395970279272411952138234243131733368708265565575631938555348611876,0.006218766377215528919784571510132427827850588226260094012004659599020732389826573912469139166673707479
0.8025392840620141814903500867889360740976811148640475924304830401834070375709535515596802791388976317,371.04280129983569439057,0.2069505002771429901071784622808244198214172456513821701122088270854110285597366861988507999268158692,0.03074697351647827599001018614794662415207770172072389729086413968692865485500278124722898833971370745,66,2663.083264314887062863748916590926640814483846404517910154907626590933246247232718133227846051353247,0.006314439706095767826242795687211388255971366506664095458343192823621051349670059664968664384622533747
0.8023538654178808488765766305539152406160200639941194001000634942373919186298067969668411185577811323,376.664661925590780669215,0.2069983369444831527477557511326395422348457429917471398417174320364613650535916859851476862020169600,0.03120922063836066701070776971469974821736093003342495860968224283787149711463506766742852106438946575,67,2661.852546210489354404067169285039805960747266787242009801907289653061391504940447827476569486132189,0.006410113034976006732701019864290348684092144787068096904681726048221370309513545417468189602571360015
0.8021685324321892618357282769599776306550694154136242309601345969156618613705593638996360217957666019,382.28652255134586694786,0.2070461736118219753163868595111203331575096890104660673134207794181159614305916564917798811479144907,0.03167136094872192367591661292920833979832170692903857240434869810934348584202540350428865725028091939,68,2660.622681055668813970252141369331180297987411680384700027626940514926058968541577373938202171532363,0.006505786363856245639159244041369309112212923067472098351020259272821689269357031169967714820520186289
0.8019832850455952732284174929805026884210955696880866323293154920874355951480883739277074445319633967,387.908383177100953226505,0.2070940102791594587417017566779830745588972140258993419066712439436411774820545432960558442874146373,0.03213339449691255850227711322213987629973557992201736535854074753242110290885870174314796343366549465,69,2659.393668062424832982228302312020975088961403761860888517447696263503259220559708647741238262695822,0.006601459692736484545617468218448269540333701347876099797358792497422008229200516922467240038469012556
0.8017981231988095414060202019966856127921459964881940288535813333308071080365259491047969399554932907,393.53024380285603950515,0.2071418469464956039514725928073046455507458745265755306273521705790430510588273358075701773387929733,0.03259532133224888951065662201806068785628072665963813215183177689018382888473388951061708399854867745,70,2658.165506443666589327737357176640116343344694839665971032683474506379241112931663802001087869637395,0.006697133021616723452075692395527229968454479628280101243697325722022327189044002674966765256417838824
0.8016130468325974669578395305573417871831158977605716999561813833767728936862841716350104478654942833,399.152104428611125783795,0.2071896836138304118726146892665212537984729222539474717818064220283138369318153226195404538851925090,0.03305714150401307180957347809925916053864265391517628028916395074445254598520805074377992750286915902,71,2656.938195413211787180041596707329043377251770567750920893820286744728591887435406418458082343770853,0.006792806350496962358533916572606190396575257908684102690035858946622646148887488427466290474366665092
0.8014280558877791295458519765114267836540025763226025448004152975597416810438697917351998377917746648,404.77396505436621206244,0.2072375202811638834311875275259070799647533207141755869951551751961882877319319694831676539235768045,0.03351885506145312914216479146026756893983469554785539356617539877605845983039608829416164359388695539,72,2655.711734185785398851608730527485426850611198043570846127535001534527387642565395674545483482062597,0.006888479679377201264992140749685150824696036189088104136374392171222965108730974179965815692315491360
0.8012431503052292248268945493218160759524650151014305594158548994610858421564557078943426585396360869,410.395825680121298341085,0.2072853569484960195523957366987484407746333769548407769877292208721952160700727885824499613824683929,0.03398046205378298539674846305181883883764767462678306058354721248773450636991177639641121468518108237,73,2654.486121977018408680019777466217398890138090920529618655964527597378588186009769126418791414375657,0.006984153008257440171450364926764111252816814469492105582712925395823284068574459932465340910264317628
0.8010583300258770014621516943900686867472348665802084033770585791395208245302681488423744217046923153,416.01768630587638461973,0.2073331936158268211605900797144249867515242316623644765358514420916453292657620166781076303358744746,0.03444196253018249608102984426631299153556892721891170476023073021311513176991465332922773390477605790,74,2653.261358003446558942349390546338139294536337879849702670050173853078730957295585988492545790397849,0.007079826337137679077908589103843071680937592749896107029051458620423603028417945684964866128213143902
0.8008735949907061982138010737013235151580041914916916295377116400892822019191546062732126890238499708,421.639546931631470898375,0.2073810302831562891792684381266053696233977160323313460497472021815994498484320452376241931159271077,0.03490335653979747976000335862070711510550796399154330324663000079122661161284985271447440268515037923,75,2652.037441482509097794275779688581884456694180486134670419441689123601247596797572123091747877085156,0.007175499666017917984366813280922032109058371030300108475389991845023921988261431437464391346161970170
0.8006889451407549811286775350373951163967579367603895164111539839034279732158698840238919206849734847,427.26140755738655717702,0.2074288669504844245310767955587607418189277898797274878370332395414436853549528590125556807727946017,0.03536464413173974945759932684677003555302515736170104103703967229204917890910779813700095920799352364,76,2650.814371632547529230185162754983343088136304079927213406843400261555747578071586582609301174134106,0.007271172994898156890825037458000992537179149310704109921728525069624240948104917189963916564110796438
0.8005043804171158808088148614057931433515315674031722453116966359725131714486761502928657823736694464,432.883268183141643455665,0.2074767036178112281378102197891953863446541300124380410795588993341067865899160498711388765655410059,0.03582582535508714402212615550254673474649917370757775536737845190461459251293108183921302950095229201,77,2649.592147672804365060543425215468542688643245190572193792545557829276306065560985939493015786497766,0.007366846323778395797283261635079952965299927591108111368067058294224559907948402942463441782059622706
0.8003199007609357297687251511940292593410002503654299942099761778656652313119533016652454568263039569,438.50512880889672973431,0.2075245402851367009204138434777897196370101690344955451008614127799775407891934889837083434162216807,0.03628690025888355945555796827234701220119818794563930334891786500226232294019850785426787877807065392,78,2648.370768823421878902815400521055803015355795178630228337758405692598617052600432482721774755242830,0.007462519652658634703741485812158913393420705871512112814405591518824878867791888694962967000008448973
0.8001355061134155998792759378834366914825374380480375938755906853685086698156217696090980498854454891,444.126989434651816012955,0.2075723769524608437989838435366468626978251036954792765473402670266081284021300358501144016117922486,0.03674786889213898020671767832529766162955842899505154669614953183566686137737719893048562416622991042,79,2647.150234305440862182219897249935807268671249590856991795270658803737418194665646702767664118846768,0.007558192981538873610199709989237873821541484151916114260744124743425197827635374447462492217957275241
0.7999511964158107398980254159460471736496191216650444135483228238805962151310893117095315301026551917,449.7488500604069022916,0.2076202136197836576927684191468299369292964565163685619470443981539871896507861250396977177932278836,0.03720873130382951042840541945416799262200537079952350391692585932004924673794724671152311236241140646,80,2645.930543340799382138616295304239423658646206819282734981475032767798511011316119787982190263095061,0.007653866310419112516657934166316834249662262432320115707082657968025516787478860199962017435906101515
0.7997669716094305130858763968030811530958031814119715286530480655177237081524954880255934828759238492,455.370710686161988570245,0.2076680502871051435201687684233732105651041530660875426343178894932922660000016297025699379818752250,0.03766948754289740519852217321648604807840469501258465735762255790258144219058708942904811999388010742,81,2644.711695152331541835826211920536035181722480511939641993308733462877637127356922790775520612458103,0.007749539639299351423116158343395794677783040712724117153421191192625835747322345952461542653854927783
0.7995828316356383349099098754455400081421110265724284489287654883325792697910253288385259940094251998,460.99257131191707484889,0.2077158869544253021987400637307461994290152130908571848466727106616237182699112465371784022985887923,0.03813013765825110170523834894859923554015682609464123556536807380110487318759436491361579942053532385,82,2643.493688963766242169701399060934263526340201461329415298457926125926134338788141754838629247292456,0.007845212968179590329574382520474755105903818993128118599759724417226154707165831704961067871803754051
0.7993987764358516108322593445074707335418518658285414531423583070728484033278081268632750697511532475,466.614431937672161127535,0.2077637236217441346451924256509458119217753293373872936930893358646958013595563260716138371138392292,0.03859068169876525039625699331999090134821095561196375353775895827023632357877590943529271568756819666,83,2642.276523999725945871256676918857680065244711741892453445974736603676664162729742158743726776676597,0.007940886297059829236032606697553715534024597273532120046098257641826473667009317457460593089752580319
0.7992148059515416741848872482419280765627752929869178489096617641937642485653560060777122075866267684,472.23629256342724740618,0.2078115602890616417753918956063876226221138105514120978884687217423731021337974157170674235500526530,0.03905111971328074609222122603953693424699359355185219082158801610452838665235698036604805387342452608,84,2641.060199485725443501194333848793266393140749142249185893508812148520409157332823685141498638841475,0.008036559625940068142490830874632675962145375553936121492436790866426792626852803209960118307701406587
0.7990309201242337241301252239797073339802529407707791514822763326146072734910258172198542038546052966,477.858153189182333684825,0.2078593969563778245043614071397633616691641520228958113581427394533117549878547423950525858591106696,0.03951145175060475906431541841716779925372318350834857402952000382114530643380157899593492090922050862,85,2639.844714648170621432154031057089599787812703042039823159715381007288269276673658701623489256571589,0.008132232954820307048949055051711636390266153834340122938775324091027111586696288962459643525650232855
0.7988471188955067637068400332527807423356600179983763684895587644026711832010871229910549559997518734,483.48001381493741996347,0.2079072336236926837462817558530277181524348613896779667463431213071981260174781384095354162861173081,0.03997167785951076607610955172328618702646095566368330744390823723636946398614019168188005332686478989,86,2638.630068714357231815029840915621642484885479780332706048976897652188398771298409349116811170963015,0.008227906283700545955407279228790596818386932114744124385113857315627430546539774714959168743599059129
0.7986634022069935379620873388392563245447476189930445783236857995618909168410467796144374819675379289,489.101874440692506242115,0.2079550702910062204144925680076735750526134046543474811371567767652040727983313946034990704751915263,0.04043179808873858138969611267397413464461664692458087984263160984881592522262092447879807989055022522,87,2637.416260912469664525703620826123688735550136370768166474674001495030036982226506302037584998247553,0.008323579612580784861865503405869557246507710395148125831452390540227749506383260467458693961547885396
0.7984797700003804721681157375358018365898507788324205213846905413331763876312693732919347309945322721,494.72373506644759252076,0.2080029069583184354214932677884508208329577119143255074187290370091240485522682367488823428293230812,0.04089181248699438773616880390220214728003333115160273760345395075901703823672854154566740047088181813,88,2636.203290471579721088551480214383351438045690208078585399802616944107040809433566200828593210742701,0.008419252941461023768323727582948517674628488675552127277790923764828068466226746219958219179496711664
0.7982962222174076101245837114880466662049168267234539394680600228288475497382474684742753693818616885,500.345595692202678799405,0.2080507436256293296789440432326799185578800945951425259737616316437424826751226958356169961648157236,0.04135172110295076725049226795362334209614561577590342102934664155181634398669710432920918156009744478,89,2634.991156621645390573087636514327497294303355650201076719270156925766264467714330786003195463335320,0.008514926270341262674781951760027478102749266955956128724129456989428387426070231972457744397445537932
0.7981127587998685525458524134106966934798421065142549604803438421673178325338755753273113094985268622,505.96745631795776507805,0.2080985802929389040976668108273074573936610799899775254398283816854684519379204758785774058369585649,0.04181152398524673237081194416979545830415610817799386741503900641010826304667624582365159757284793503,90,2633.779858593509627460117476956234342007006570726570358221959206286709232360759176906225070998257711,0.008610599599221501581240175937106438530870045236360130170467990214028706385913717724957269615394364200
0.7979293796896103955332174530081737066193998987211901367425743626080392030592870771594381442819748117,511.589316943712851356695,0.2081464169602471595876461787758469635071967400470344499027075091751633984867757428739394965578012908,0.04227122118248775670225309879152093832969489275253239814162511076333286570885633480397691981746659180,91,2632.569395618899131473779146644671963405201094189097959699523206827565422992734636702370000462651141,0.008706272928101740487698400114185398958990823516764131616806523438629025345757203477456794833343190468
0.7977460848285336691319431033647214116725700640519135835010001315173124134614769256054371883236610664,517.21117756946793763534,0.2081942536275540970580304089373443077034813947197788912875437085252031053224072153975352763565527969,0.04273081274324580584525798973012908570841967659800751151634340552190389339028278294747128974663174472,92,2631.359766930423129375860469843969003023334448827754237293526151297686166762736497916458922701321911,0.008801946256981979394156624291264359387111601797168133063145056663229344305600689229956320051292016742
0.7975628741585922759729625970113007897860875348890264218292954108588799940625227740902207745507940496,522.833038195223023913985,0.2082420902948597174171323774395031156124044292965600384997001838840339317518250949245831000341642220,0.04319029871605936818851004871464413859568765370437046125043706963525075112618490763412303754163588509,93,2630.150971761572158718785480625624642607254923115889845269745361820385488629553935686400167805599516,0.008897619585862218300614848468343319815232380077572134509483589887829663265444174982455845269240843010
0.7973797476217934299991084317964219245713576853203509148907348895991796630667706951102569246561246777,528.45489882097811019263,0.2082899269621640215724305339681016628316890809009253162346091444713953882818032979230927591020497994,0.04364967914943348566649388492758924661101377769523118708527285627957432887501200150980433147572284207,94,2628.943009346716853553672291116498372307570959874290424092238499738642451589682963390136563007664746,0.008993292914742457207073072645422280243353158357976135955822123112429982225287660734955370487189669278
0.7971967051601975952757368565905178172243670188786825870186203351533150330291246187079852292762660823,534.076759446733196471275,0.2083377636294670104305698597348288221367633696586738703554362289209801146220144936251779540004500903,0.04410895409183978448173983579136977437281132041998155504558383397866212159781106316578633075749730048,95,2627.735878921106732089871460562202255180377162494006923591572263153793015224107982372269766517771164,0.009088966243622696113531296822501240671473936638380137402160656337030301185131146487454895705138495546
0.7970137467159184248856109562397454946986984752969789301970611091616044804009646223235002437128888341,539.69862007248828274992,0.2083856002967686848973628241256627226614169394794202581519973597047634656413435922608835108301249331,0.04456812359171650579180171226046173526807120136960920872474897900805918587194870548314760178249522529,96,2626.529579720868986302401446330046670569185581627358570531311558529065352091434317670611888886479697,0.009184639572502935019989520999580201099594714918784138848499189561630620144974632239954420923087321813
0.7968308722311226999079070040563852662484098110614504653130259673847121264663646618227538709438043294,545.320480698243369028565,0.2084334369640690458777903400319118818166974836137557556032981302842719341550077427176650475520791760,0.04502718769746853636101630781170482629187767109094379112349715471658081646508882571494937809838757581,97,2625.324110983007273483705118863243264730014350631180321849151502734926182699789625018114399570647464,0.009280312901383173926447745176659161527715493199188140294837722786230939104818117992453946141036148081
0.7966480816480302684812089984904816771774515616314955652946449977872508703510721588510676463984835229,550.94234132399845530721,0.2084812736313680942760027178660346796311185703584681476109528230413442625661383760852782568614264992,0.04548614645746743917709316230556751479259769996328142566738695221115238100885263573870672958536738761,98,2624.119471945400509736158706505805828430937039274191265369652287902908747769870191185046421618011335,0.009375986230263412832905969353738121955836271479592141741176256010831258064661603744953471358984974355
0.7964653749089139849503565484722079464285412698753282596995118349271925755766214399841134895831688669,556.564201949753541585855,0.2085291102986658309953206182643491621444156923601533372535851199162834950952586180861865827268203799,0.04594499992005148403258299401501762761891211739799318480550948601270781345047397234668967858971682148,99,2622.915661846801665401771903088552589610876661984191013122228571829323487657318364367180815705986670,0.009471659559143651739364193530817082383957049759996143187514789235431577024505089497452996576933800623
0.7962827519560996490970115192478148853164815691378720565624137556147908298457651604939967224501679927,562.1860625755086278645,0.2085769469659622569382360034787412854513744768070392671024551092633471317771673567055385808073403545,0.04640374813352567807127313538530029905324632709546078354081538885108882148554011201806553305324841022,100,2621.712679926836562425525221243525592092504599885471372878642524044143629099223350551717640497287516,0.009567332888023890645822417707896042812077828040400144633853322460031895984348575249952521794882626891
0.7961002127319659454538090973551179428608396900955846693607644909519203816486266067844660728118070889,567.807923201263714143145,0.2086247836332573730064130874594758449532859230997847181841892470664597303275914976963309658861205520,0.04686239114616179629955823049720101050688390628639082884706549731644836482505450627904851839962526298,101,2620.510525426002673648798007639610523934972916770383904002881048964947841511565385240457793340677052,0.009663006216904129552280641884975003240198606320804146080191855684632214944192061002452047012831453159
0.7959177571789443827019591796984516175569474963499119325611233713191315657868443727276831296703673743,573.42978382701880042179,0.2086726203005511801006892846312104753140263330191490208457175667329028032648768316632068879858228612,0.04732092900619841206283437475796054291534181475961311020349268972299010730246676921587647533333262695,102,2619.309197585667924029347852748652464214353174678295722997396770367552353191083541527390415500146670,0.009758679545784368458738866062053963668319384601208147526530388909232533904035546754951572230780279427
0.7957353852395192331521642374890455770802333934797626120472182308942720136775208354955163683997775894,579.051644452773886700435,0.2087204569678436791210761573643092555173285361324530959350385407299682427198417246352427477844625600,0.04777936176184092748696480003761737726969487464655823497496900404086654530305803461484492312346108692,103,2618.108695648069493784309427401291594700687718242162704287404761889804855789715214384192936584767218,0.009854352874664607365197090239132924096440162881612148972868922133832852863879032507451097448729105695
0.7955530968562274723087200511160150577697247970087946330685676206025710508996795441355412791257958047,584.67350507852897297908,0.2087682936351348709667603621435486102632664497990700990190503421749277942138041594854752877725441528,0.04823768946126160388486513130388850770245284649496860213994042306171443656170144950268627944295402245,104,2616.909018856312623452688061317343537876200722432331163454569090846268840976159447368067393762915816,0.009950026203544846271655314416211884524560941162016150419207455358433171823722518259950622666677931969
0.7953708919716587185166659568067701646688841518249136219382806675238745258095093532964317403714796199,590.295365704284059257725,0.2088161303024247565361045944363043637071232709710963762966993623121231438699875556266650478590766674,0.04869591215259959212825616378546953406247353525073222725861709002696383980356128260074330766695182587,105,2615.710166454369420873830645038961051668265568509640900102371299397202220069354946998174443141564699,0.01004569953242508517811353859329084495268171944242015186554598858303349078356600401245014788462675824
0.7951887705284551726918514902247923268214853072754104966252373986423552825463512068613688997070771119,595.91722633003914553637,0.2088639669697133367266485322623049742145068347644976720423908368498316404750590518561322379594808339,0.04915402988396096298463203281154770541363766842728959715545541357383325363016318865462717119956597247,106,2614.512137687077670078363686298060948437855344270115946372562909621810291647602989958685863615385042,0.01014137286130532408457176277036980538080249772282415331188452180763380974340948976494967310257558450
0.7950067324693115581337865559385562323827948439435937531478286785770179121374883138046499325555289027,601.539086955794231815015,0.2089118036370006124351097784670321593647117616788451054332249372965786668270641460476387808328735800,0.04961204270341873741949157173408638854597593288156903094577448554274480621298786245412485953875332977,107,2613.314931800139642088095584854490467754398248440334842214669826861926526899796566493891675829886093,0.01023704619018556299102998694744876580892327600322815475822305503223412870325297551744919832052441077
0.7948247777369750604211424949790440174249372679951900525296123483862792671994565059159365843580410074,607.16094758154931809366,0.2089596403042865845573848017008463088618504054327979950011812975293954656580154122495563127747694833,0.05006995065901291686388057673876599860130334723160378843375634154150143509155798211188867011741313336,108,2612.118548040120907621387406289933961756399760365423559313662293062767810782002794511878544822589460,0.01033271951906580189748821112452772623704405428363215620456158825683444766309646126994872353847323704
0.7946429062742452673897716654859543551436420111046905266531017796078396312329721508387585597452018693,612.782808207304404372305,0.2090074769715712539885498761059102792921722204033320842235240383965236897597762780871511131498193168,0.05052775379875051344729262089006517885315104626291948833442920802646439819866423484593230502360637632,109,2610.922985654449151700503635176301919238381465416513258180379519814330899371366948019559614639999294,0.01042839284794604080394643530160668666516483256403615765090012148143476662293994702244824875642206331
0.7944611180239741091931133937254985410654629553300744266733559275312696801720408645245975263777740486,618.40466883305949065095,0.2090553136388546216228620197129813687782982402113101010743102048009945602018748840005647790774282254,0.05098545217060558019597598343554804279473258489203877586460389316070935262203809271747385798908607709,110,2609.728243891412990157461571497863900524591641130495029771907327887996864550426829141218717883204675,0.01052406617682627971040465947868564709328561084444015909723865470603508558278343277494777397437088958
0.7942794129290657984448543945467419638000666656105401529687768344573593242680706563065574571862799146,624.026529458814576929595,0.2091031503061366883537599315501374815088933560872774064882736985368613370490326118537169073170304947,0.05144304582251924119669418421370034424972676278622447051105821097702279828575522270132637640815460565,111,2608.534322000160788034905201235134630184926473535486481223688673502268321003092064584685072972039601,0.01061973950570651861686288365576460752140638912484416054357718793063540454262691852744729919231971585
0.7940977909324767704437120016299328832198709175199790618910327900697345682101932140358063069842942254,629.64839008456966320824,0.2091509869734174550738649274654997118477085505978803454105740577002382494216538154591677326599634831,0.05190053480239972172598753696834192985548089241796493077390762130853840750088906783399651278991694669,112,2607.341219230699479878536522656834298394774336065842323921570128328989907700547978704902911390238553,0.01071541283458675752332110783284356794952716740524816198991572115523572350247040427994682441026854212
0.7939162519772156234802087886702987342551195133969539903091809815458960699663890355344386549891350183,635.270250710324749486885,0.2091988236406969226749818746660098052311176870327033322628500007864248648476643551075583253035214383,0.05235791915812237834498305947044782030062418410967551242959921039698978221035842449099098414673019289,113,2606.148934833893391917644444155342641197846269210486719257100542564461444971736265476931037925138982,0.01081108616346699642977933200992252837764794568565216343625425437983604246231389003244634962821736839
0.7937347960063430592253074029355179004451173407609123439064523108155941781658730454024912763669454080,640.89211133607983576553,0.2092466603079750920481001249743171883304632244115547936534728773165816245598955440187015113278061231,0.05281519893752972895980000258484948549579004157280504629207127411283423611649904459623880700534982230,114,2604.957468061463066130278487442061116364564526290092897344470105190243333713903058192513478370099560,0.01090675949234723533623755618700148880576872396605616488259278760443636142215737578494587484616619465
0.7935534229629718232007746724356238706093501106635996871499067968253845749264985701291413215938823156,646.513971961834922044175,0.2092944969752519640833944468058265039669713861092424741456532207308697711380573656344152864792514082,0.05327237418843148284759818479447570217731331446828585646820559149973653473076185275396028623049459384,115,2603.766818165984086189621631632985236462040038853475940225433019137430424499583054812904662157845960,0.01100243282122747424269578036408044923388950224646016632893132082903668038200086153744540006411502093
0.7933721327902666453311442872515978738826684668610511595506469701494492667595939527377070008960543980,652.13583258759000832282,0.2093423336425275396702259558679528370050035135956190786003438124797227404680152643549412586515988799,0.05372944495860457064831624320824384079783031334536664514782004913567140659437756374765529641475873958,116,2602.576984400885905288123719242454230796396317936479855788254496408414157939008127845474804946803410,0.01109810615010771314915400454115940966201028052686416777526985405363699934184434728994492528206384720
0.7931909254314441805771475943844816158428149926680831361821599076870200043048122711041920445766045197,657.757693213345094601465,0.2093901703098018196971430445836280758963247142383066808200394089820634626610933174199800106562730183,0.05418641129579317432214683673014320356084048655339678511519635392474648117505526419922952672855922100,117,2601.387966020450675835963914405259978600926128042915250815400177758247093420778898977003808408167380,0.01119377947898795205561222871823837009013105880726816922160838727823731830168783304244445050001267346
0.7930098008297729496504822838116169158239923682487876019375705695299431720492866417962543344661050343,663.37955383910018088011,0.2094380069770748050518823102410981206862859415075735151822743281261545028601779995514083958691651083,0.05464327324770875707279576185617845819633629160726778422920015858578718006601782667971689414221220582,118,2600.199762279812081030417756804722144417088416448602661070707337687062755217142442413929454536609885,0.01128945280786819096207045289531733051825183708767217066794692050283763726153131879494397571796149973
0.7928287589285732798097889812717143561154018781862948464345922399284567932896990186834588546367490817,669.001414464855267158755,0.2094858436443464966213694818720469221047680332313152926635913023834022902299597956961043058118977707,0.05510003086203009323657186649238026147950917594862395447829651160792613970378842284131426474589331223,119,2599.012372434954168292711391837520803555552873397183786512987437910013987180485220340527367628245791,0.01138512613674842986852867707239629094637261536807617211428545372743795622137480454744350093591032600
0.7926477996712172457377060006469861677543578362470435881575072968761369635186423575244962997544413417,674.6232750906103534374,0.2095336803116168952917203458600796178329067915601003251145646664230972909386470372298282033524214613,0.05555668418640329813735457225075946770520997521860272568008185523955200055697282022999221526242807943,120,2597.825795742710184568952578535459645257445228784023959140329879901474295762147293366708665856962062,0.01148079946562866877498690124947525137449339364848017356062398695203827518121829029994302615385915227
0.7924669230011286104988727456696643597158939621762422182806567640987415078379333102316868189871517669,680.245135716365439716045,0.2095815169788860019482416702815933211435317158102744877523615190880431486439586784962902531094359288,0.05601323326844185790748574088059914007851993713958487129562223454696751459236464764510833177326934001,121,2596.640031460761413491735081730239411598642558015738324072698402775660471570868103231166790543767427,0.01157647279450890768144512542655421180261417192888417500696252017663859414106177605244255137180797854
0.7922861288617827665787524870529756153420290694465312878212400964364604195811248250797729950444018819,685.86699634212052599469,0.2096293536461538174754321279810604138414761607057037367434332646598740651145923809115743601828905036,0.05646967815572665927463254582956383996982482005067436080586123157719413421317564250063405036740658247,122,2595.455078847636014399020043929969481158401196489650106662249963487782997996358770621094390501573400,0.01167214612338914658790334960363317223073495020928817645330105340123891310090526180494207658975680481
0.7921054171967066770031454770341690085602659591657897210887469520793988793465530725341430266925703434,691.488856967875612273335,0.2096771903134203427569832183827454997620658975482547912383179500314924837835166698193860034549953229,0.05692601889580601931466793540247791427286210910311047450409399104280668443822215656686065172907810505,123,2594.270937162707863206904905415642257291673721023017844306226113529044949132296708083120959170636650,0.01176781945226938549436157378071213265885572848969217789963958662583923206074874755744160180770563108
0.7919247879494788165382635987205976270126692873473820945062516332340905169981864805723054517926880052,697.11071759363069855198,0.2097250269806855786757801880408734870048223400538196220479815773945217045617453260798311372834920531,0.05738225553619571517061519959500392850698296706439385132126101021951032415535028171575538049520173430,124,2593.087605666195395132897398202137326607419312390194727545194937598004034710618148896334793896085541,0.01186349278114962440081979795779109308697650677009617934597811985043955102059223330994112702565445734
0.7917442410637291129712379825502444489506705366355794203984183220221423792653025226811995934694836065,702.732578219385784830625,0.2097728636479495261139029499302625865674256018815862124139325578115069238487737003067694934019050717,0.05783838812437901373770307842455983477500026913652772111971044566732413820826345453312873103083754013,125,2591.905083619160449266319080781397830251065487675322428312327096936545181250746506772907621976104831,0.01195916611002986330727802213487005351509728505050018079231665307503986998043571906244065224360328361
0.7915637764831388884709312566165572576296038420147280272995196998546007117087450623103713677673356634,708.35443884514087110927,0.2098207003152121859526270014794323420850140084658764087910573154254769468170504891964707607373055998,0.05829441670780670131457777546137038772359107276657892538246670246408205819756569807227685322642191346,126,2590.723370283507114982469806015008640611954814040400569114655926997284714401568645575560841748045071,0.01205483943891010221373624631194901394321806333090418223865518629964018894027920481494017746155210988
0.7913833941514408010289263315651151831976835079570182856389299014068788734251446589000662282641557043,713.976299470895957387915,0.2098685369824735590724243413481931399547368894837109885815682318467732290386190548400949348716175524,0.05875034133389711322071816627827683169965199704753107721949980448669192581690278822788145760123087917,127,2589.542464921980580197191424209174469714161733274587214297393140808672114424547398207190551997461700,0.01215051276779034112019447048902797437133884161130818368499371952424050790012269056743970267950093615
0.7912030940124187859805638542475860777522711143742834936245581234034638088707286678186816764811180873,719.59816009665104366656,0.2099163736497336463529643849517199912179557783308140379398189781148875286781156422860143288761783441,0.05920616205003616338010041768855171515406909467521793185218200566030412105739600902253204826836304014,128,2588.362366798165981458475917326607194440641799850245555312320488626909142285578964079206655470628363,0.01224618609667058002665269466610693479945961989171218513133225274884082685996617631993922789744976242
0.7910228760099079976059006973177420496888692277940402508038857612223797404174765280309183489786276421,725.220020722406129945205,0.2099642103169924486731148787331097261654779218569915031216211053405586421332250704223936856155502156,0.05966187890357737387115815992620621258282355844694440920450002492191256452352186799455933483196735595,129,2587.183075176487255871770038506538561805710562819452405547086570844433920008060421242763443132159346,0.01234185942555081893311091884318589522758039817211618657767078597344114581980966207243875311539858869
0.7908427400877947508104620844760700668741785714459690409811147697488400756868987820527871898539523766,730.84188134816121622385,0.2100120469842499669109428131864170997076205525779451435661015783285705888719529859552109361384792735,0.06011749194184190444308428034285954866780791253957499665187437421086973609158907658227167812189036873,130,2586.004589322205994855635393615322301133982686937562282278111873636787027516289394730364488397088800,0.01243753275443105783956914302026485565570117645252018802400931919804146477965314782493827833334741496
0.7906626861900164628856601831148328130126549567792987179342598588157846641361713489660268041602323809,736.463741973916302502495,0.2100598836515062019437153346321616700937027893351489804471137539882999854854010193217915326844383500,0.06057300121211858199852033374888865114580054421113821662171561804844616037969966297488317380193899010,131,2584.826908501420299724429748475116277299147352346110053434687912661056408808897380167078500550265862,0.01253320608331129674602736719734381608382195473292418947034785242264178373949663357743780355129624123
0.7904827142605615953487522276853864540812855471572448179129254892912978552335742116856389091042526937,742.08560259967138878114,0.2101077203187611546479006557472936855577450841423985293306215217964172972054418556957445258054331692,0.06102840676166393004267949121401626268490552736060485264131276353035055772553429787234194542883012062,132,2583.650031981063639094682176756071238033588257103069459848768555320329495204256700544417714255042293,0.01262887941219153565248559137442277651194273301332819091668638564724210269934011932993732876924506749
0.7903028242434695958622114682052284333048576335177694433320076392545443581174839223032170293688797381,747.707463225426475059785,0.2101555569860148258991689648516035928917671599026063648638009113365742774149708176228351353991324374,0.06148370863770219809894887596345329753592672229425247337288271011459834693164911786147940417193329548,133,2582.473959028903708111841479307321633639496474986882586222363637419703817159609590083166435675064179,0.01272455274107177455894381555150173694006351129373219236302491887184242165918360508243685398719389377
0.7901230160828308402323844689447089478610250653403606836263936085650146689104654032262395126793109171,753.32932385118156133843,0.2102033936532672165723933339525561687882001706715533159155456434857683435793292491000274577160994247,0.06193890688742539109101706195991273969957810037604018124750451656702226246565058641323506551553802492,134,2581.298688913541289494084105982793057245480834930759019378315103445149012908246313277207715794057742,0.01282022606995201346540203972858069736818428957413619380936345209644274061902709083493637920514272004
0.7899432897227865744873085124836707523604186832900003397839989308126486652811459808534464703446358297,758.951184476936647617075,0.2102512303205183275416506255505266690316954798682829201609973203566329103920901153050392236484457719,0.06239400155799329869157243784898497189093077387226165668949546109611965884356714436366804150052077667,135,2580.124220904409116389874595828220964359397081275628422483355473063084081621559834047689242829058671,0.01291589939883225237186026390565965779630506785454019525570198532104305957887057658743590442309154630
0.7897636451075288570335630940075570745218046600369162840937954766524730042658162901657663799267571152,764.57304510269173389572,0.2102990669877681596802223982064127922411913252273517167956146008657631081895918115676908494473518791,0.06284899269653352463761806616523584554832143632144936442541587139377440312160686475084225700639200830,136,2578.950554271770737045978320874521450568159191176136254961066388168610582328821503308434310645573121,0.01301157272771249127831848808273861822442584613494419670204051854564337853871406233993542964104037257
0.7895840821813005008920297199218177234427268109158398226111986123454144522015180361269249948607460949,770.194905728446820174365,0.2103469036550167138605958108735926638487021563511309876905444915534774842820010749379772922100185430,0.06330388035014151601244859504868741760671185142659259556212141279908752774832894851939816588772959591,137,2577.777688286719381282633072768366350061300342123945518354472870482589851335747285904365018660202990,0.01310724605659273018477671225981757865254662441534819814837905177024369749855754809243495485898919884
0.7894046008883950160124344536038172485707507654428294676465936993891952375496398250712879761864321325,775.81676635420190645301,0.2103947403222639909544645259961954623351780116296188055275476862030044810652926448564186052219863112,0.06375866456588059249433470720579607349129195351804758894004999860885726798023872661170466537715843435,138,2576.605622221176828772592770101985817108047130788116585844903595829480861533660769965675345005923426,0.01320291938547296909123493643689653908066740269575219959471758499484401645840103384493448007693802511
0.7892252011731565516665478793839719253627769393021951325136007153864721471665528734354521198359564013,781.438626979956992731655,0.2104425769895099918327296113756477334092392378846468380967914811665699919021270222221772574418700826,0.06421334539078197557196051846538332767189243687716895904389422990887889116325892870120126078423812918,139,2575.434355347892279120763287619240928409575382579107129253761064443007531106597919069425934021677100,0.01329859271435320799769316061397549950878818097615620104105611821944433541824451959743400529488685138
0.7890458829799798389199173836535773957497198889057609719822491359213503634860394804342778447359471634,787.0604876057120790103,0.2104904136567547173655004408074548687949631976634117895139310729647459775231039752751636445976473588,0.06466792287184481772665926602793115762784973916879522186668694617266512444517746233476444376674938534,140,2574.263886940441223741157116512161076054381894058239941936799094407487046001428408145825188222108327,0.01339426604323344690415138479105445993690895925656020248739465144404465437808800534993353051283567765
0.7888666462533101331820068793367963158474267746541710916730845049453844433824445943814772944729155269,792.682348231467165288945,0.2105382503239981684220955934901736645735640485627646184739671997565554404240880911110068743430452270,0.06512239705603623158149255438595711173484766239902718799446684034283365568649845856610073933898636071,141,2573.094216273224319527900257819606016430501091242944274409038454032514198292591504304434341753039631,0.01348993937211368581060960896813342036502973753696420393373318466864497333793149110243305573078450392
0.7886874909376431568346193268396130489333561552571171140757516556194031812860742741583317120894804891,798.30420885722225156759,0.2105860869912403458710437522085283195841854393148924251503150521320781092452593600453439165570705729,0.06557676799029131901721835490356607544956785859433257602417839716935816976217981108800483621718736741,142,2571.925342621466264317031428535566344011570028777658007941421790211531330841138854891013210732526830,0.01358561270099392471706783314521238079315051581736820538007171789324529229777497685493258094873333018
0.7885084169775250419384776310002853359359062283846167023206278966902529892760353585038103893501356959,803.926069482977337846235,0.2106339236584812505800846002926186872145816885237417398969236946742114835717497910751791253391465328,0.06603103572151320025519288318446753227759033428151830079878900655611775256387500239504690127974999074,143,2570.757265261214674135840322466831058068542409094623804369071744076857817312146473765036442153280012,0.01368128602987416362352605732229134122127129409777220682641025111784561125761846260743210616668215645
0.7883294243175522730178397195149833914812851545495576976705548636925943854870708720162281241860980247,809.54793010873242412488,0.2106817603257208834161697173551660539866996378913973674859461200418584279315696280669713837214063789,0.06648520029657304290725140662948207387731490971467298420379028504462240103093536786902293466397894138,144,2569.589983469338962236498315186195522442190834105030814777392885387287926790008559030520552368938090,0.01377695935875440252998428149937030164939207237817620827274878434244593021746194835993163138463098272
0.7881505129023716299230238337999547965363640786088103279900053912782507494023403383528047991907342165,815.169790734487510403525,0.2107295969929592452454634738087381856486360380463872410397609717468213437224625574311103831447438232,0.06693926176231009099261296298657206174013552536344385394724688523802831684761785211397472808158238383,145,2568.423496523529219910741634645823075917193813932425003715434975223254657816106329982173399466186384,0.01387263268763464143644250567644926207751285065858020971908731756704624917730543411243115660257980899
0.7879716826766801307707202882787360543565065809992905836477579275857025578885224930246193039325947874,820.79165136024259668217,0.2107774336601963369333439241648918560067202465806067934702462713209993429213823413788142569254411306,0.06739322016553169392185389922845259109167583271095549652368900208258188217826129055256306992947385518,146,2567.257803702295099082373636183471585121112575719727638726658152243612161955860506091510416037381864,0.01396830601651488034290072985352822250563362893898421116542585079164656813714891986493068182052863526
0.7877929335852249749619661786506932972654024182366743867943021978008892675319377618131848524213302794,826.413511985997682960815,0.2108252703274321593444036991171675554531863770328036854581216781803753108978058794789679914050905331,0.06784707555301333544799506875460472980085551368674526121847628551826311076788731929319124819739241266,147,2566.092904284964696674359422809612557483718340569282549474422237810478229450157734743552884387299715,0.01406397934539511924935895403060718293375440721938821261176438401624688709699240561743020703847746153
0.7876142655728034862776597438065573243303739798475250951225532609626328097197875838731768580983075047,832.03537261175276923946,0.2108731069946667133424508964098675650497208727323769753603700118879803730491459406200623306434859263,0.06830082797149866258474745370575847739928045839330771755416661995997524277674911442675506627820622013,148,2564.928797551683440747292638843463027839302379595301768381127779710874921693745839360290208555068643,0.01415965267427535815581717820768614336187518549979221405810291724084720605683589136992973225642628780
0.7874356785842630560514913097086612620133180674308410394594659230268798112804294659403928088298475713,837.657233237507855518105,0.2109209436618999997905099704945450780988095738459622162492398068333402803137954528065446530853297584,0.06875447746769951449196090809937368895235110754090119322996182924166670117700919599578363329090332147,149,2563.765482783412978406020837207975344289117697315628738397975033970113561691139442781247528104804469,0.01425532600315559706227540238476510378999596378019621550444145046544752501667937712242925747437511407
0.7872571725645010864201679667493294273967388113509670076581884035240483288748301672058851135749229533,843.27909386326294179675,0.2109687803291320195508226209761285543570121167941090741089009107258529758577610298140499513741214803,0.06920802408829595132832064654405961204903088757933825538372440920900759353619759179863326422316875038,150,2562.602959261930065471222378035141619299980364095138101889842990253836892195479396657123153962664889,0.01435099933203583596873362656184406421811674206060021695077998369004784397652286287492878269232394033
0.7870787474584649336508093548413376079378105936464661946626231620392458898399295410075025027578741757,848.900954489018028075395,0.2110166169963627734848486798506020024008508929657044502794749973361113659426248935454218177579590702,0.06966146787993628307133603246897456707202959711129220261356568549604151759161577650508034547637656951,151,2561.441226269825457912734358710721059304330476716987338180738115523095971813929989470514829701339829,0.01444667266091607487519185073892302464623752034100421839711851691464816293636634862742830791027276661
0.7869004032111518515453921527805995465599027959418441665081568811728688570518042064706088629725734759,854.52281511477311435404,0.2110644536635922624532669975361584031307471520762193174844331569097216020370562713340731989493481804,0.07011480888923709830466614911077413208516559999273754347930922425082203460363397779692925435713439739,152,2560.280283090502805041437603138741683695919099940956373472426543416373308155618773635737552163298339,0.01454234598979631378165007491600198507435829862140821984345705013924848189620983437992783312822159288
0.7867221397676089349221210902542609592638367444755191166133343994806071723971933842845240188931242939,860.144675740528200632685,0.2111122903308204873159763276997400119752388216097531396630370326620000092907173746030704361211117922,0.07056804716278329297282656593536703998233460811129288800291130540751956754785504305838881449461227215,153,2559.120129008177544456511250867814397883345218178091553729760482811038126676242949276677991346162229,0.01463801931867655268810829909308094550247907690181222128979558336384880085605332013242735834617041914
0.7865439570729330631736045222482273736748353373011576732219430642165097898709656991518407605965001970,865.76653636628328691133,0.2111601269980474489320962108808758090204840783017079430589928181023999964573982485023684277662181998,0.07102118274712809910332164273433151629407717226690700505231032637049544987776512561289194472766934413,154,2557.960763307875798744875984830277859804413750096803174489583003298876778906078879380575269431725791,0.01473369264755679159456652327015990593059985518221622273613411658844911981589680588492688356411924541
0.7863658550722708439017128265378393636774319096394201166549511035895035420946602448199249196508800008,871.388396992038373189975,0.2112079636652731481599678569147229050227425857942141405177355643135067811683214337208480449894537460,0.07147421568879311349624664332608023253452272517631560294775371601691534387738195729236664872973454254,155,2556.802185275433273929651419838217794588115084919141428490183239317803364215430425102244346764151119,0.01482936597643703050102474744723886635872063346262022418247264981304943877574029163742640878206807168
0.7861878337108185566289981054249597204141367298443600886232747948874221643869202590355558553734037200,877.01025761779345946862,0.2112558003324975858571550261562152570481235152330528169154813215930176595910339157250449669774483874,0.07192714603426832638140386060947926399019903842625005893397438639194076100236622335704074679206851389,156,2555.644394197494159664459642694125236950902344536331219791872878815490370994184605306805024499641957,0.01492503930531726940748297162431782678684141174302422562881118303764975773558377738992593400001689795
0.7860098929338220965865538929151705534870230423226566158443233459288344307525190482933561574737424155,882.632118243548545747265,0.2113036369997207628804449095072196003084267704431190823764586886656143487973268275582224890834375797,0.07237997383001215004297688466236585323423319524473933002042147524094047526156188173361411645084570137,157,2554.487389361510031170413348844925927836940180614867388692213922889004486410743758135397642116968810,0.01502071263419750831394119580139678721496219002342822707514971626225007669542726314242545921796572422
0.7858320326865769185781937881111105323299710048250965487740348538514295365686449874831047708115514809,888.25397886930363202591,0.2113514736669426800858490072485950626084517828767921144388698666942249582443381090084130039729539668,0.07283269912245144741180707564901240979424061273214592273792601838895027697995632439121880523999808698,158,2553.331170055738752912633459972779809399881895785411244775616561111384348210769504869700525982095077,0.01511638596307774722039941997847574764308296830383222852148824948685039565527074889492498443591455049
0.7856542529144279809208281547332272014957259076384341245115714835970816615421937429244001457211950161,893.875839495058718304555,0.2113993103341633383286040066790494946728170109583479295351834141908581954566609398015800504410006648,0.07328532195798156062531623349879162681440744108689151238008278703446508636352971067982873625381615290,159,2552.175735569243384013147531810768327525723368961567073496060597485212395419033175424648456937330676,0.01521205929195798612685764415555470807120374658423622996782678271145071461511423464742450965386337676
0.7854765535627696894609182453683877579302923819331058199907112605637255402414880764790183729913384824,899.4977001208138045832,0.2114471470013827384631726585626821234632726040108902407930352297388662172543539700853606573323180455,0.07373784238296633955511938664285205638318579014012722508691020754516454608453643825133116674666687899,160,2551.021085191891085397026671832612459817181211284796769834173311874544058961942668068748196302210242,0.01530773262083822503331586833263366849932452486464023141416531593605103357495772039992403487181220302
0.7852989345770458416668873272908925707571324172120912247736701605207213652375560238363892216704330223,905.119560746568890861845,0.2114949836686008813432446523870987164148877386661163282930412731699889473139091199097878366547627516,0.07419026044373817030237155254625772879069279892004316520349108667969504324654114243179635697794527657,161,2549.867218214352028668625082329052044786818258170748675108892002157812705457057848340727456048059669,0.01540340594971846393977409250971262892744530314504423286050384916065135253480120615242356008976102929
0.7851213959027495707973686045004752537242593978629613098261582187524912308073232087156911468899078405,910.74142137232397714049,0.2115428203358177678217374904339820322955814002779624234937322633374635255346971470226522693395206260,0.07464257618659800366089225334952278141834229656330360634752169867111560809860270311016253205383451214,162,2548.714133928098306714792725785524999016133812837347394201212589445267029232909029334275288494408030,0.01549907927859870284623231668679158935556608142544823430684238238525167149464469190492308530770985557
0.7849439374854232901451699479788549646310695249194378100582032492820291558257129150306491553108911660,916.363281998079063419135,0.2115906570030333987507973606639969291125085801877726146363029954812991925562058464001077894970498539,0.07509478965781538354811150063552651462551501010658717991223832761749679176608870163261084651692202455,163,2547.561831625402846031937976452273464191684693857667883175728431812190394226712695072077595713140944,0.01559475260747894175269054086387054978368685970585223575318091560985199045448817765742261052565868183
0.7847665592706586373568356630813320071783187771990512011687169752120483200074924773375421386625449100,921.98514262383414969778,0.2116384936702477749818000084179061011351198241783665520998349927350226774515026929797683698945181213,0.07554690090362847540388089416517032811336075874223936981037995610471104325573932273224953853960225056,164,2546.410310599338320773823474584835390451679724706631258871514365645293206834500689671084070100906892,0.01569042593635918065914876504094951021180763798625623719951944883445230941433166340992213574360750810
0.7845892612040964188276857394537854630449501616805758803490328970441098858839855484032654019400648148,927.607003249589235976425,0.2116863303374608973653516069357690256626266401509778593027855048699319347143077163422118112780073861,0.07599890997024409455719341037758070245533845210352404065769379697269201126421947432939506551941227376,165,2545.259570143776068516984738065819862327764904275793353952278802900783637348655356205903174503213045,0.01578609926523941956560698921802847063992841626666023864585798205905262837417514916242166096155633437
0.7844120432314265541722132448992377184457453895705270125069400532914514278967197261296162490772901444,933.22886387534432225507,0.2117341670046727667512896266960933156175131998324438751739185731302176679488551082639721364555045978,0.07645081690383773456085538752791744340594364705057912787219490362154517458918119680305142963709419366,166,2544.109609553385007740667410033580981008609014244228576302888480351490558472630640236190868765170623,0.01588177259411965847206521339510743106804919454706424009219651528365294733401863491492118617950516064
0.7842349052983880207697207402128891281299039380966155360489537898335982387469127106997969777396263368,938.850724501099408533715,0.2117820036718833839886837035768042963810595944167018540735850854592403026072323346204810991255592020,0.07690262175055359549415414553766004239698631322227313162561300535524532282913259530199833206072745806,167,2542.960428123630557018185330775470034910197175640767143080292556620211950233484549005944971560279306,0.01597744592299989737852343757218639149616997282746824153853504850825326629386212066742071139745398691
0.7840578473507687983850768071611879709227478200095241972654374263111477263531573225680880709764057231,944.47258512685449481236,0.2118298403390927499258365058398952544860458649474140098588283663718167229011099078706187991873186811,0.07735432455650461223356460995836403958674916571195069468597020458706956649219666777540840655995303258,168,2541.812025150773555916607917528234337565137653279431859562498764678611254221470861821986498198736275,0.01607311925188013628498166174926535192429075110787224298487358173285358525370560641992023661540281318
0.7838808693344058138644739965000751233700429368255617877822122241659337222797338269314919177754577923,950.094445752609581091005,0.2118776770063008654102845999416174418303899508450644828265455160928247158528035353846849707379339315,0.07780592536777248269153824090005109191809911381283913085953790671102738474393601281920173048758859311,169,2540.664399931869187601691617001222703185396979921921492115399535943864939104905805366369802888084187,0.01616879258076037519143988592634431235241152938827624443121211495745390421354909217241976183335163945
0.7837039711951848859060697172110158860605634026973862581041773156687835851429650061526995642310038759,955.71630637836466736965,0.2119255136735077312887993151700655619579758940407190277806758029047489186846787102695256186735596839,0.07825742423040769602341749934936900411893619249776771344356685954718933018072632196621391630944568279,170,2539.517551764765903144976462434635461020444910922201509491273758435223862130615234595388464852243940,0.01626446590964061409789811010342327278053230766868024587755064818205422317339257792491928705130046572
0.7835271528790406699053918019817870670313065352502065010135407994107041949803308989319241584466374672,961.338167004119753648295,0.2119733503407133484073876071120111146539287911320256745129962942579940192150408420528350021129202615,0.07870882119042956080251901500017980055330304450498047669957669411916836310525143657144122875891070459,171,2538.371479948104347529975019860309035583137874082258684862417707192008108183850210940433942815442844,0.01636013923852085300435633428050223320865308594908424732388918140665454213323606367741881226924929198
0.7833504143319566028753906973732072431914073470580883252824384497925059126800424019603069613085077452,966.96002762987483992694,0.2120211870079177176112929199508326316057060670092181364019333470377536077070466655999688913958714845,0.07916011629382623316342855154005409286238331164190577182894172969540094476782337428942784402247051185,172,2537.226183781316287354387246981544037546392927494610259855096935438314333861789747619406502766631713,0.01645581256740109191081455845758119363677386422948824877022771463125486109307954942991833748719811825
0.7831737554999648484410204400940611340687553358994709623050749811627326391784171548795615910239789330,972.581888255629926205585,0.2120690236751208397449960475973884991732547878392808371462075432491601585441683854016405690791620448,0.07961130958655474491355079728001819101895412525650261493758839917421196393895220686956113696738935746,173,2536.081662564623540225281012766269136371611598735172430282878945845728232513492989226403929099505959,0.01655148589628133081727278263466015406489464250989225021656624785585518005292303518241786270514694452
0.7829971763291462419082307933553518543517379069192268529788957400998145115153059091707053532337851036,978.20374888138501248423,0.2121168603423227156522159936556747343758241453164922192933958287035273551442638441479177282505569563,0.08006240111454103161295694108156683698887049872748303305967526704621441803798203675713616168559496300,174,2534.937915599036905844184236489283635838106873921313716636187125885704570838420858224154443768397502,0.01664715922516156972373100681173911449301542079029625166290478108045549901276652093491738792309577079
0.7828206767656302354072531293926916630304392312293365589484678791615299941620737206851744314098268584,983.825609507140098762875,0.2121646970095233461759108302251067570245510997004188511787418341970426029014175229517023942948644452,0.08051339092367996062257292572416989711532547215403968922394374478220097563764027649122773553282870551,175,2533.794942186355098779040801599248139049469887829056168284193579994906322647932933877172317329885745,0.01674283255404180863018923098881807492113619907070025310924331430505581797261000668741691314104459706
0.7826442567555948431100628559330844827478026299498891342887790763725925252926032030166438897638058659,989.44747013289518504152,0.2122125336767227321582785555412608844934235015244115108685068394955084436941897149822435529753877106,0.08096427905983535912075120316801717991990346788234674362559709220967145968918890060886168142910000252,176,2532.652741629163682919988582459209314443288666834556214818627472406665048863909731835619576269789644,0.01683850588292204753664745516589703534925697735110425455558184752965613693245349243991643835899342333
0.7824679162452665865219013956405313000400206557521270097792048951536489154551045297518304787214367716,995.069330758650271320165,0.2122603703439208744407579504569079659114746168706494153133992447086990397296107147654182608414051401,0.08141506556884004208826874860031365899727698547807223790659762121014182311265494086246679175069734793,177,2531.511313230834007615924090750372031667457611871521509837233714355739923718876425987389298915476857,0.01693417921180228644310567934297599577737775563150825600192038075425645589229697819241596357694224960
0.7822916551809204398467409384047695502531738228428960041411060951166026606396228083958894379886596301,1000.69119138440535759881,0.2123082070111177738640294337651682695609193133215688459331680628139956645095045205194710768467679013,0.08186575049649584026179402270881024387152504108039515253702219062071532307858712365537926252846001423,178,2530.370656295522145488824403172096902279065127005350397098753165055462819790291946039319748409637155,0.01702985254068252534956390352005495620549853391191225744825891397885677485214046394491548879489107586
0.7821154735088797754265753967400043193259925179605535386449258121746126230679344976619783777669503074,1006.313052010160443877455,0.2123560436783134312680159163666134409642862345110672747670208488434644025587545571375253409384713277,0.08231633388857362805586550430318588055504063761856313812960306822089037845880208518668152091045844789,179,2529.230770128167831922803173051137089030005902263731439452534915171362449622683359896289977393740960,0.01712552586956276425602212769713391663361931219231625889459744720345709381198394969741501401283990213
0.7819393711755163092544212045366648485348842060196726430382496697948010009767619178548562393873741171,1011.9349126359155301561,0.2124038803455078474918836542821380595233505673597064359105360416810805905743767182750883920449387757,0.08276681579081335145342434820313875986752564310636908043393196706247893765113831805421669633081711584,180,2528.091654034493406224883655624275643775312155272923334370866504455253271481909420898034931165503737,0.01722119919844300316248035187421287706174009047272026034093598042805741277182743544991453923078872841
0.7817633481272500465609118089599842153211952570098915851721799913724561719612693327360592382252823542,1017.556773261670616434745,0.2124517170127010233740431005134200386187843084787624375475568347626736376400245024890302237132412866,0.08321719624892405586494365623135190200446489317050158942831226118036898479278989837444384393615941033,181,2526.953307321002754454477790115031325650567127610081805168967244500595064331037293580382411434940110,0.01731687252732324206893857605129183748986086875312426178727451365265773173167092120241406444873755467
0.7815874043105492274743699144155106149167631276891662074664742331709001120640529319491671971318797952,1023.17863388742570271339,0.2124995536798929597521497557527858377769083389985345316009785591289203636259205209347673773520738543,0.08366747530858391395619678218962606059943057590464894830032502718208914147439364202420238253533263611,182,2525.815729294980253918566481321122060594602033288052759143443530268114901567813604800160151844060568,0.01741254585620348097539680022837079791798164703352826323361304687725805069151440695491358966668638094
0.7814115396719302727542417462044704453633168461539254950321674255530965712602848304254469874557437242,1028.800494513180788992035,0.2125473903470836574631050179442931858437833469724718553650364768906062282018511718389119034143881955,0.08411765301544025344470702485717599097563651048985623950454460034845179695940942845272233465956058310,183,2524.678919264489719329582309298973918254302469990929405084090184654172225909790450361188312220598182,0.01750821918508371988185502440544975834610242531393226467995158010185836965135789270741311488463520721
0.7812357541579577295977778097721691010489554645082229751896955033760993843937523396541086635605613429,1034.42235513893587527068,0.2125952270142731173430570306978407510621819725937277043116592785120315762187703882077681183442848020,0.08456772941510958486492099633112044860088119349121176613908948981359340378514096417184943916302351691,184,2523.542876538373350623001967908710725513285947290671156891851348477544531254448421040165976388003962,0.01760389251396395878831324858252871877422320359433626612629011332645868861120137845991264010258403348
0.7810600477152442175198448293112853484575621581737734007280729546781576109912733419085996259303782368,1040.044215764690961549325,0.2126430636814613402274015305581109375088467250812498577486961575241163673376780064792193543269779962,0.08501770455317762930214788643031816755327585367777189909178656243332366486932708605723409059049325357,185,2522.407600426250682431661791501634533973480791941457714768679380026548404591246434648644165814244599,0.01769956584284419769477147275960767920234398187474026757262864655105900757104486421241216532053285975
0.7808844202904503743057537569199373832332067371668028685879414552765038728148809737981003931449147884,1045.66607639044604782797,0.2126909003486483269507826931301487375029983151462484800468630316797058760433833941016168796669371284,0.08546757847519934609530677740466840575571021060058324100555072536709830337222686154363491591236423254,186,2521.273090238517535213815773925998010326373326401998933107570754279943745274054927885798043511368592,0.01779523917172443660122969693668663963046476015514426901896717977565932653088834996491169053848168602
0.7807088718302848020369889505327187964229906907205499246217244986756164825877013121932539093826826520,1051.287937016201134106615,0.2127387370158340783470939780633763263274949004454219357755890605991946837826003723925131734208764877,0.08591735122669896050852409683256287124769505921861536885352468373509971930971218528501432851558347411,187,2520.139345286344968031961515329573161548935489065337369276244814563899934476157358696320877949727967,0.01789091250060467550768792111376560005858553843554827046530571300025964549073183571741121575643051229
0.7805334022815040131897238254424640184557405948186794411506057693177808261024546657158363945100501979,1056.90979764195622038526,0.2127865736830185952494789728958398488965688443341894099020003982696232185427183195531673451219987456,0.08636702285316999137162323034910394460479230602429791268267630928154817913740034381062427309018882187,188,2519.006364881678232979465549982742484740760780998434061454955183395042027000787618496206661993420293,0.01798658582948491441414614529084456048670631671595227191164424622485996445057532146991074097437933856
0.7803580115909123768060084904122463389777135315920582838363438547029873720083502806619571174337588660,1062.531658267711306663905,0.2128344103502018784903322357604816178439349866217231904504595120996453169091188369587347894638409517,0.08681659340007527868954824972675061357848061099111640438942307561694917722635321943517319182023025256,189,2517.874148337235731252025512567093858851879270249802635153225324912409847162206836264210066596220523,0.01808225915836515332060436946792352091482709499635627335798277944946028341041880722241026619232816482
0.7801826997053620647375150851419759706830047356008312783912025455744645164629026709407316207550045107,1068.15351889346639294255,0.2128822470173839289013001369552277188775606214996224141528621016825400685917026694941974288423131001,0.08726606291284701122076364582797750657775342407390270182153206443965690564698085960761543279718032423,190,2516.742694966507970861012591105214123096000375054637174149393413204916250907607889507531866540917633,0.01817793248724539222706259364500248134294787327676027480432131267406060237026229297490979141027699109
0.7800074665717529979617267412028871682417540127067186768824200156656996331531064533723665286511871780,1073.775379519221479221195,0.2129300836845647473132816993786778021378362332134837886473432867414446390744429966918787685993273255,0.08771543143688675402467189006609346254607947288361373618177057796575420579705447223650644553180671816,191,2515.612004083756525985743691980883064840058454644422781817375260745014880052850231289055032463958622,0.01827360581612563113352081782208144177106865155716427625065984589866092133010577872740931662822581736
0.7798323121370327929704562934871161490019384845231927102419104487570836857242519686456602303249716600,1079.39724014497656549984,0.2129779203517443345564294378331806276896476754668186037473109505713248256943123327985221710832116119,0.08816469901756547597809058224532435689735539841653801396419145124174117020738632065672821709560261377,192,2514.482075004012997961738706348414381379184898560271760147391677221206650028968023130375386335827481,0.01836927914500587003997904199916040219918942983756827769699837912326124028994926447990884184617464363
0.7796572363481967082305810737394072033721207239691621442492723692188545475201139510454913952869230582,1085.019100770731651778485,0.2130257570189226914601501971970757291613211796243121046270162448110202661740305846029774229920102160,0.08861386570022357726083087700438110591762085031633633837740842089269882007717704844580252898423734680,193,2513.352907043077977902024217688628423478888323624356589468740504644214458460111770416042374117919741,0.01846495247388610894643726617623936262731020811797227914333691234786155924979275023240836706412346990
0.7794822391522875907168803218446723423405259560213646564630674147699047491848984646539825478897743420,1090.64096139648673805713,0.2130735936860998188531059894678783619000246882648310654260578928970831496564542302731399040037514422,0.08906293153017091681041881555876912220233442620862667866527810909656289129301345197870894169536583233,194,2512.224499517520010948550927369939198590724100869084369851722846674551806364058528958123796389730984,0.01856062580276634785289549035331832305543098639837628058967544557246187820963623598490789228207229617
0.7793073204963958225168619542395972259083108424622882007102526629545796619293451384702834031815701827,1096.262822022241824335775,0.2131214303532757175632148296781817108294308512453664246264187015631694319102813681822406030877552536,0.08951189655268683974600112402581175407310563406149469660482577494615815421838495604592141775274178560,195,2511.096851744674562150797998849272179969441451645724206283530929903855258879175955080146026320849646,0.01865629913164658675935371453039728348355176467878028203601397879706219716947972173740741750002112244
0.7791324803276592675074656320996577797469837953251708864034340827597701575652563924335264488640501471,1101.88468264799691061442,0.2131692670204503884176515706860471484567827790122059267345378632600501544581067086530904648018368980,0.08996076081302020476147697432251970997529593173078676825134427560228092609525612745019197604729343710,196,2509.969963042642983968643431631888113096016965686009648930856414706918487691187645292102621340587025,0.01875197246052682566581193870747624391167254295918428348235251202166251612932320748990694271796994870
0.7789577185932632181035292748257103867023545801363427364774631451440615016482262566086957390867262908,1107.506543273751996893065,0.2132171036876238322428487368416501551684932848124177396655439975737955583130507699526887969187130260,0.09040952435638941148789713844980397543266362523784043237368370492694236197040008856010489794246358085,197,2508.843832730291485396585473334470877160145476856761688259031034036178711559622871554770208778665008,0.01884764578940706457227016288455520433979332123958828492869104524626283508916669324240646793591877497
0.7787830352404403420779063668176641077069988576246959608184501756582050489413883849154864123578936097,1113.12840389950708317171,0.2132649403547960498644973565319463420616275043414945283292638789117085079698513307759744161744676853,0.09085818722798242782517190191686463810637809245537587885226130280731048973901257418781557356969834853,198,2507.718460127250102706405962194755915091512131580653517376912693370869341095253331778618643847056763,0.01894331911828730347872838706163416476791409951999228637502957847086315404901017899490599315386760125
0.7786084302164706294531216075775540464757217326078515750775503574003324458084746963056114723469611625,1118.750264525262169450355,0.2133127770219670421075477936051188510686786810703021715696964306120374845769720380586488740703050857,0.09130674947295681724312903711665623948513005230487397796803714989342200501458910683932570586609989646,199,2506.593844553911671805372363176153140186137182886173975123744783258603833187343216523830640119752934,0.01903899244716754238518661123871312519603487780039628782136811169546347300885366474740551837181642751
0.7784339034686813394644526568315264637932561491790206559582169988525896601681283498443348266998570319,1124.372125151017255729,0.2133606136891368097962105776765652480305942573862123360710905272478347588912144013559185346937177734,0.09175521113643976605196307263689619275622063066204260166660284824161425341794173451007908260301308982,200,2505.469985331430802207081118459790147924997646885645138231777734571218423084493071415907139608472614,0.01913466577604778129164483541579208562415565608080028926770664492006379196869715049990504358976525378


==> figures/data/STATIC_N_STAR_CPMM_VWAP.csv <==
input_pct,deterioration_pct
0.00956733288802389064582241770789604281207782804040014463385332246003189598434857524995252179488262689100,0.07345002493402036118849754107226728524746668876489568078433221829516412185356384470241391247311545843258871200
0.0191346657760477812916448354157920856241556560808002892677066449200637919686971504999050435897652537800,0.09688904887389139518784525112431204003016717495263298389647824409788226466221645905952652437556230735743233800
0.0287019986640716719374672531236881284362334841212004339015599673800956879530457257498575653846478806700,0.12031707955906063403406634600929482780914666596192495315361608803391443916344934169928061392498327899985821300
0.0382693315520955625832896708315841712483113121616005785354132898401275839373943009998100871795305075600,0.14373412472171747729449916793299416977479493146556294473392782070764262585017161387184951879472331190603901000
0.0478366644401194532291120885394802140603891402020007231692666123001594799217428762497626089744131344500,0.16714019208680169851133468618730181434636231896363767637482626620372659147640390095468913622116754796853073000
0.0574039973281433438749345062473762568724669682424008678031199347601913759060914514997151307692957613500,0.19053528937201193968461868953607939063329111578535144178158309435672491384707237284385460628903133546790110400
0.0669713302161672345207569239552722996845447962828010124369732572202232718904400267496676525641783882400,0.21391942428781419381433411859673231520364580071515759549131618314292186355064663495609563719267433289727661200
0.0765386631041911251665793416631683424966226243232011570708265796802551678747886019996201743590610151500,0.23729260453745027552114222989843163956410562561944034460780277657330441642166110263379148099340632576742015400
0.0861059959922150158124017593710643853087004523636013017046799021402870638591371772495726961539436420000,0.26065483781694627976532460410391117341941562747866019758848024893649366284117960708535171856400360437592732300
0.0956733288802389064582241770789604281207782804040014463385332246003189598434857524995252179488262689100,0.28400613181512102868343140897481415297366326549849886693434696620617225467301391609820676411668027723840650500
0.105240661768262797104046594786856470932856108444401590972386547060350855827834327749477739743708895800,0.30734649421359450656210480285975638798904359473232109995808540073125775180584834900754088998237646153628686600
0.114807994656286687749869012494752513744933936484801735606239869520382751812182902999430261538591522700,0.33067593268679628296850991660917233518343607612324348900861440183971609650853544932222645641156186760324012300
0.124375327544310578395691430202648556557011764525201880240093191980414647796531478249382783333474149600,0.35399445490197392405676948069164239601868972195028910951458157691724721336233250028092252125278914132447092800
0.133942660432334469041513847910544599369089592565602024873946514440446543780880053499335305128356776500,0.37730206851920139206976186972325247582725504612827056413241923473159527827657678447436472548623492975192491600
0.143509993320358359687336265618440642181167420606002169507799836900478439765228628749287826923239403300,0.40059878119138743305560611844556078554479468275647367708201548415355214628590962364131033506857442104142049100
0.153077326208382250333158683326336684993245248646402314141653159360510335749577203999240348718122030200,0.42388460056428395281812132122035280373914118041940315734291221852976165150027738005815777371016136926652028000
0.162644659096406140978981101034232727805323076686802458775506481820542231733925779249192870513004657200,0.44715953427649438112051176117242320994646222168272559986374074270368819611606773052284217046011059039462827100
0.172211991984430031624803518742128770617400904727202603409359804280574127718274354499145392307887284100,0.47042358995948202416149312502746130581603828682073249432449357455704107546598495445271913806672401044104336900
0.181779324872453922270625936450024813429478732767602748043213126740606023702622929749097914102769910900,0.49367677523757840534303924528351842024682565073922253107124492443572172054016736849561642385797877611778747100
0.191346657760477812916448354157920856241556560808002892677066449200637919686971504999050435897652537800,0.51691909772799159434889297244474183751162839730939195744861228857173058232214125863653650296526328492733085600
0.200913990648501703562270771865816899053634388848403037310919771660669815671320080249002957692535164700,0.54015056504081452455294901645876373322129173702587821194538483375159511603962733492253832653120055510896810200
0.210481323536525594208093189573712941865712216888803181944773094120701711655668655498955479487417791600,0.56337118477903329877658090805848207069579903222235080412498679348394106729690484510472067239633894206549192900
0.220048656424549484853915607281608984677790044929203326578626416580733607640017230748908001282300418500,0.58658096453853548341394861723956152938376658742278499330431249371846218697172048827216904677928212075952929700
0.229615989312573375499738024989505027489867872969603471212479739040765503624365805998860523077183045400,0.60977991190811839094428782743186468323191049637746263193309068741033609826902195069737567505149667756188885100
0.239183322200597266145560442697401070301945701010003615846333061500797399608714381248813044872065672200,0.63296803446949735085014639987169418196951034812793339623716263861429820602923115303299274381112117339773756000
0.248750655088621156791382860405297113114023529050403760480186383960829295593062956498765566666948299200,0.65614533979731396896049817307813070284193388765591335504106884016136249679858340473210017937992146252646658400
0.258317987976645047437205278113193155926101357090803905114039706420861191577411531748718088461830926100,0.67931183545914437523762892700728050128994824477521884838011403306420897154684957891911705224769403235162111300
0.267885320864668938083027695821089198738179185131204049747893028880893087561760106998670610256713553000,0.70246752901550746002665410022973729040049463569862202920977134089533233335090064791495952594422904667373706800
0.277452653752692828728850113528985241550257013171604194381746351340924983546108682248623132051596179800,0.72561242801987309878649268117629669639089491595322556715197211202570271985187843215866876793346854407444893700
0.287019986640716719374672531236881284362334841212004339015599673800956879530457257498575653846478806700,0.74874654001867036532108660095266118689785350437362536805534364190376663934367895993673948967440856635214035900
0.296587319528740610020494948944777327174412669252404483649452996260988775514805832748528175641361433600,0.77186987255129573352961993526370416883220023806670671385153896942356786486148118183659041256920668299461094000
0.306154652416764500666317366652673369986490497292804628283306318721020671499154407998480697436244060500,0.79498243315012126769445727644042918984311278894080690689003830192771942029123788284491792038600761420513063900
0.315721985304788391312139784360569412798568325333204772917159641181052567483502983248433219231126687400,0.81808422934050280132548576325710817693094286664080490899506511252072069282850723729521815928393280781865869600
0.325289318192812281957962202068465455610646153373604917551012963641084463467851558498385741026009314300,0.84117526864078810457951045599169354390552269044224351731251390009788428481541869090164964360596317291080838400
0.334856651080836172603784619776361498422723981414005062184866286101116359452200133748338262820891941200,0.86425555856232504027331801684939152132263405250984572097988722739735228529384974031367262895399338968474306400
0.344423983968860063249607037484257541234801809454405206818719608561148255436548708998290784615774568100,0.88732510660946970850898900126761230286169477136168514924207942565758468872703579309601040635989188978900057500
0.353991316856883953895429455192153584046879637494805351452572931021180151420897284248243306410657195000,0.91038392027959457993000448358116480947225279550269024334980607707826579933545443386847381448051438188126913100
0.363558649744907844541251872900049626858957465535205496086426253481212047405245859498195828205539821900,0.93343200706309661762665823088076123787584987946997901341922837823299564650566614589429721148861272198243604400
0.373125982632931735187074290607945669671035293575605640720279575941243943389594434748148350000422448700,0.95646937444340538770925120147729200810513919397438405734919526764261592079219798759532745687665218825537184400
0.382693315520955625832896708315841712483113121616005785354132898401275839373943009998100871795305075600,0.97949602989699115856751077902100871022978201918702708898064074433980205622224393284958805806967879710770371200
0.392260648408979516478719126023737755295190949656405929987986220861307735358291585248053393590187702500,1.0025119808933729888346428598512239565406049506133655241663159736554534108472795814230519356427439385138344420
0.401827981297003407124541543731633798107268777696806074621839543321339631342640160498005915385070329400,1.0255172348951268040743906894013435870474982823513559360336024520957237754893859679449677487189226872303748050
0.411395314185027297770363961439529840919346605737206219255692865781371527326988735747958437179952956300,1.0485117993578934622094401932893563059216615896851371835340964410805935862290920039863642427955316442414486100
0.420962647073051188416186379147425883731424433777606363889546188241403423311337310997910958974835583200,1.0714956817303868077094774699191121451292845109371202761443146251313572774738588391193104397747223224433272640
0.430529979961075079062008796855321926543502261818006508523399510701435319295685886247863480769718210100,1.0944688894544017145571701038370423211252075766265488373847919013414517260721625143812586217519287368754509090
0.440097312849098969707831214563217969355580089858406653157252833161467215280034461497816002564600837000,1.1174314299648221180103100225670506119515582185974282183166978432921512976263109415017818350461394594707171400
0.449664645737122860353653632271114012167657917898806797791106155621499111264383036747768524359483463900,1.1403833106896290351783217540182040756963684235081120826420421081344438617990993018178705589214905936950624760
0.459231978625146750999476049979010054979735745939206942424959478081531007248731611997721046154366090800,1.1633245390499085744313061466610535210175589322854839277467635263053217547301390051291059250374847727927639760
0.468799311513170641645298467686906097791813573979607087058812800541562903233080187247673567949248717600,1.1862551224598599336597558903348262419091398842353613205739069371798651125634876557300139344779405530230193480
0.478366644401194532291120885394802140603891402020007231692666123001594799217428762497626089744131344500,1.2091750683268033874030455216156784406138077770526420453339238579682210024692664944264139051401905195840529960
0.487933977289218422936943303102698183415969230060407376326519445461626695201777337747578611539013971500,1.2320843840511882628647650139824133009612922470196102570961509932529782971911756876739769705858393971033744860
0.497501310177242313582765720810594226228047058100807520960372767921658591186125912997531133333896598300,1.2549830770266009048329325393977200120987045048879314398957633514884091330861267528476864657304356469346679260
0.507068643065266204228588138518490269040124886141207665594226090381690487170474488247483655128779225200,1.2778711546397726295230885442176415504284133302087002076784247400609298260706611223480810713963219221900582770
0.516635975953290094874410556226386311852202714181607810228079412841722383154823063497436176923661852100,1.3007486242705876673622399083876211200217229799848853784131495572346889563921096229784381839126997717264170690
0.526203308841313985520232973934282354664280542222007954861932735301754279139171638747388698718544479000,1.3236154932920910947315896525185081357455679068749085129129126050977419889068452602062627959881082805340178530
0.535770641729337876166055391642178397476358370262408099495786057761786175123520213997341220513427105900,1.3464717690704967546859544224991355605562970047954987718568921012243480288176146648655393777108481127874812950
0.545337974617361766811877809350074440288436198302808244129639380221818071107868789247293742308309732800,1.3693174589651951666677388156327329312324957041343718260564950237783101634775500240374280763420967021363943590
0.554905307505385657457700227057970483100514026343208388763492702681849967092217364497246264103192359700,1.3921525703287614252333025157221446374583119664449999311953789269915655418018805073688722919790329571193928250
0.564472640393409548103522644765866525912591854383608533397346025141881863076565939747198785898074986500,1.4149771105069630878095231769136203923968298022315715621211375106596480298179224803900246634132252624593477720
0.574039973281433438749345062473762568724669682424008678031199347601913759060914514997151307692957613500,1.4377910868387680514983250372812809721231519914721744105481360817803422192056040078789649146253814830456386170
0.583607306169457329395167480181658611536747510464408822665052670061945655045263090247103829487840240400,1.4605945066563524189469103529350898880897428929085923119123490378905431572036514056058238137189458356996027820
0.593174639057481220040989897889554654348825338504808967298905992521977551029611665497056351282722867200,1.4833873772851083533013979217055383038102840327836749636374975961445240920983643369505689028018108090664991670
0.602741971945505110686812315597450697160903166545209111932759314982009447013960240747008873077605494100,1.5061697060436519222615402120399376341765905252425967906982836529941316888726834793099406570677695190630778890
0.612309304833529001332634733305346739972980994585609256566612637442041342998308815996961394872488121000,1.5289415002438309312541579274802759803113749983739993800053465482240657763138400807412376031402957037823723150
0.621876637721552891978457151013242782785058822626009401200465959902073238982657391246913916667370747900,1.5517027671907327457428982198234965317370463142805880778535863703102781255003261502286362223958457867688839780
0.631443970609576782624279568721138825597136650666409545834319282362105134967005966496866438462253374700,1.5744535141826921026918902146346644445182605077107351427444093834530411715981255832396558228919317012045991150
0.641011303497600673270101986429034868409214478706809690468172604822137030951354541746818960257136001500,1.5971937485112989112008390310350689587489227808324409479891363489007077129852258227788123150096829454719476240
0.650578636385624563915924404136930911221292306747209835102025927282168926935703116996771482052018628900,1.6199234774614060423290670634645233704389629393473233074959587467686217507594101504077031038446608477453928220
0.660145969273648454561746821844826954033370134787609979735879249742200822920051692246724003846901255600,1.6426427083111371081259789462640377763491778731185276583735299232044372487281772941433090914705730783374688250
0.669713302161672345207569239552722996845447962828010124369732572202232718904400267496676525641783882400,1.6653514483318942298853943422861051558730086430015398951467483557599721799178741601624522771654526299084239620
0.679280635049696235853391657260619039657525790868410269003585894662264614888748842746629047436666509200,1.6880497047883657956411604841599121703478209484299302961958636350997575845478527005973746743209960865191112880
0.688847967937720126499214074968515082469603618908810413637439217122296510873097417996581569231549136000,1.7107374849385342069214242511631077206016179633549078051439549242972204534577729312106678591304622820927587180
0.698415300825744017145036492676411125281681446949210558271292539582328406857445993246534091026431762800,1.7334147960336836147789114857259732358267981299134372271614395566040905475020257485317838519296472787400447840
0.707982633713767907790858910384307168093759274989610702905145862042360302841794568496486612821314390200,1.7560816453184076451145292412639689659142940777887799861853058408597212091666873715038751940337233073430377790
0.717549966601791798436681328092203210905837103030010847538999184502392198826143143746439134616197017000,1.7787380400306171133115747071471008933581180521033745279497829351996690525700692326229604767999202206756518380
0.727117299489815689082503745800099253717914931070410992172852506962424094810491718996391656411079643800,1.8013839874015477281978026770161734505790026802860135122353683986334534948909186189068539001661631747767414990
0.736684632377839579728326163507995296529992759110811136806705829422455990794840294246344178205962270600,1.8240194946557677853525716131939626300926620352712274701400716973296255416520295116074867269654574484727750250
0.746251965265863470374148581215891339342070587151211281440559151882487886779188869496296700000844897300,1.8466445690111858497762566124612482655174873110821155162829130369945345095989864234246314850668220557906223850
0.755819298153887361019970998923787382154148415191611426074412474342519782763537444746249221795727524100,1.8692592176790584279390858968214554782568626763159187534060849092346690832763493634791517506018072278362672070
0.765386631041911251665793416631683424966226243232011570708265796802551678747886019996201743590610151500,1.8918634478639976292265258369117309774589808991809533411848740363798797255032397114828756046923785764820769730
0.774953963929935142311615834339579467778304071272411715342119119262583574732234595246154265385492778300,1.9144572667639788167983079652813616670358307239386037089755286504299726055063206406994673493820407868840373900
0.784521296817959032957438252047475510590381899312811859975972441722615470716583170496106787180375405100,1.9370406815703482478781599516996555370605057251204927979113065891319801127444785071495068161182720361486490550
0.794088629705982923603260669755371553402459727353212004609825764182647366700931745746059308975258031900,1.9596136994678307034912710928242548099819084043582011846954686317830412363799839610244390627173149471641269100
0.803655962594006814249083087463267596214537555393612149243679086642679262685280320996011830770140658700,1.9821763276345371076664915138072264602764437218914013183919964463517225971328136355388372229500667856057099400
0.813223295482030704894905505171163639026615383434012293877532409102711158669628896245964352565023285500,2.0047285732419721361202329895904431362638225684026615493667361869894925573213842010421427921814870156655131340
0.822790628370054595540727922879059681838693211474412438511385731562743054653977471495916874359905912900,2.0272704434550418144390080685943746643826594740376038340773785975325182182544740773931886868961360381619182850
0.832357961258078486186550340586955724650771039514812583145239054022774950638326046745869396154788539600,2.0498019454320611057775130210864810158675314702024180546745514322036144470260048298341484692519874713293217110
0.841925294146102376832372758294851767462848867555212727779092376482806846622674621995821917949671166400,2.0723230863247614880891290385783329547312976545738901615330420927012792810494640901332656819508323593444239280
0.851492627034126267478195176002747810274926695595612872412945698942838742607023197245774439744553793200,2.0948338732782985209056850789961634007510574261605326102326398079313010614386419922699969187437335216279438650
0.861059959922150158124017593710643853087004523636013017046799021402870638591371772495726961539436420000,2.1173343134312594016832947849499223773374162086832857100133350670040326400973886224403012399111703047464384970
0.870627292810174048769840011418539895899082351676413161680652343862902534575720347745679483334319046800,2.1398244139156705117310489990435964931825776519466060510398740706769653601911733194121332953875665261373987890
0.880194625698197939415662429126435938711160179716813306314505666322934430560068922995632005129201674200,2.1623041818570049517393145606774580957154761612636844504120293800140213784418341864907376268323342034184877060
0.889761958586221830061484846834331981523238007757213450948358988782966326544417498245584526924084301000,2.1847736243741900669243592930442990197746143370257407274735962742498055723319648645144969184459749331774508230
0.899329291474245720707307264542228024335315835797613595582212311242998222528766073495537048718966927800,2.2072327485796149618059923768702193176066442458171802218000739481313288362568515970492101409255207589448039490
0.908896624362269611353129682250124067147393663838013740216065633703030118513114648745489570513849554600,2.2296815615791380046348786587501921514456762013839709649405877765485082159804144370633545571754443507494854770
0.918463957250293501998952099958020109959471491878413884849918956163062014497463223995442092308732181300,2.2521200704720943214861548565337903689119363841230075924985357577993258609832843637394063516649837655126153270
0.928031290138317392644774517665916152771549319918814029483772278623093910481811799245394614103614808100,2.2745482823513032800359451019818839171473100501828068114921508225371587006931611561727317500520334853656250020
0.937598623026341283290596935373812195583627147959214174117625601083125806466160374495347135898497435500,2.2969662043030759630373428016959124665547741836716815554318695205452884741758837387522188602128523074118400450
0.947165955914365173936419353081708238395704975999614318751478923543157702450508949745299657693380062300,2.3193738434072226315123954009729822127824549666087746973786742350271444405170708124734412492287932968592802630
0.956733288802389064582241770789604281207782804040014463385332246003189598434857524995252179488262689100,2.3417712067370601776765983016183721249917826321817595218678798140336059557242814266686784381608435608890130440
0.966300621690412955228064188497500324019860632080414608019185568463221494419206100245204701283145315900,2.3641583013594195676123739137082687407865084542667944503999781963460969576118463294481887331348914155191654460
0.975867954578436845873886606205396366831938460120814752653038890923253390403554675495157223078027942700,2.3865351343346532737079816126962483175349058341021638078804807694423410781471388575239489287980149740569259110
0.985435287466460736519709023913292409644016288161214897286892213383285286387903250745109744872910569500,2.4089017127166426968782742269541205962685123050163244908169088589833078738678617581135605798394057715743004110
0.995002620354484627165531441621188452456094116201615041920745535843317182372251825995062266667793196900,2.4312580435528055785836865966885300001617773872365527615770734020114267022916781315198097444788918285164850190
1.00456995324250851781135385932908449526817194424201518655459885830334907835660040124501478846267582400,2.4536041338841034026638117230368276884184419367697499660106909742924796671639792719535465752893220112883072090
1.01413728613053240845717627703698053808024977228241533118845218076338097434094897649496731025755845000,2.4759399907450487870018900658771899753069869160110175281539356163919949518444056592455310196186645365522342680
1.02370461901855629910299869474487658089232760032281547582230550322341287032529755174491983205244107700,2.4982656211637128650365076503471312187058901543791998476142093782672750078987582928790623583796410304420259010
1.03327195190658018974882111245277262370440542836321562045615882568344476630964612699487235384732370400,2.5205810321617326571367688051101649749374734683586400496431118503599966378612858446179405837689232919819103420
1.04283928479460408039464353016066866651648325640361576509001214814347666229399470224482487564220633100,2.5428862307543184318571795799014841963753365286083677540802227534104381117275324228530602559280879248131585370
1.05240661768262797104046594786856470932856108444401590972386547060350855827834327749477739743708895800,2.5651812239502610570884481756795923259957299097086591365121123617983717399226676921330645205513591487060346320
1.06197395057065186168628836557646075214063891248441605435771879306354045426269185274472991923197158500,2.5874660187519393411203790676716087773153015061834553289977605405173977966047680802520479276816273328445700170
1.07154128345867575233211078328435679495271674052481619899157211552357235024704042799468244102685421200,2.6097406221553273636330079095856336151480234903432734734525944184176578072413133030652968443150788820752700530
1.08110861634669964297793320099225283776479456856521634362542543798360424623138900324463496282173683900,2.6320050411500017966320947761345781184696317428086024849602286881115070822126248703108574435442064457461584040
1.09067594923472353362375561870014888057687239660561648825927876044363614221573757849458748461661946500,2.6542592827191492153450638306330919029267698124670821847880195735519860701603772934483927443755259801710710280
1.10024328212274742426957803640804492338895022464601663289313208290366803820008615374454000641150209300,2.6765033538395733990934480946538347823112783258034132326743473005713796771829179616103896978041235271778753670
1.10981061501077131491540045411594096620102805268641677752698540536369993418443472899449252820638472000,2.6987372614817026221578686474228927554795317901973231247311828338317136926736619486901149980535712423061725160
1.11937794789879520556122287182383700901310588072681692216083872782373183016878330424444505000126734600,2.7209610126095969346515482936585104862101117924336285860655135763993145556641602060764549311009540164243020790
1.12894528078681909620704528953173305182518370876721706679469205028376372615313187949439757179614997300,2.7431746141809554334183305097747423822472612285519579545490913489883850179530392619632718034016016520036557780
1.13851261367484298685286770723962909463726153680761721142854537274379562213748045474435009359103260000,2.7653780731471235229711453096446918251707446259306200537022001539165968456852801720253391599283536231770471810
1.14807994656286687749869012494752513744933936484801735606239869520382751812182902999430261538591522700,2.7875713964531001664868345623096392210969064364465180776938966855176554783383198128657242431544861421847100340
1.15764727945089076814451254265542118026141719288841750069625201766385941410617760524425513718079785400,2.8097545910375451268732202449938243725498287677260082246763524167439885583110143745728880344559328705278021090
1.16721461233891465879033496036331722307349502092881764533010534012389131009052618049420765897568048100,2.8319276638327861979242701254035603838468023160504570165936325602140230638196564082941867568788736482740846490
1.17678194522693854943615737807121326588557284896921778996395866258392320607487475574416018077056310800,2.8540906217648264255791864374176702672507834282641210680816861842392867544589450750611705715958299633952806480
1.18634927811496244008197979577910930869765067700961793459781198504395510205922333099411270256544573400,2.8762434717533513193012142437782502313292802349707258748822041131447256992208534559597332549037466552396446720
1.19591661100298633072780221348700535150972850505001807923166530750398699804357190624406522436032836100,2.8983862207117360535919373681311122443303795878517305520462006551381139821175895157593731238832167649686539200
1.20548394389101022137362463119490139432180633309041822386551862996401889402792048149401774615521098800,2.9205188755470526596568010266089192025338225407074614906777435407485793770039589945010592506819085299042424790
1.21505127677903411201944704890279743713388416113081836849937195242405079001226905674397026795009361500,2.9426414431600772072375715959623136876466315502881256011653680546355114064952180399863820091261858242916918560
1.22461860966705800266526946661069347994596198917121851313322527488408268599661763199392278974497624200,2.9647539304452969766274153208909081968348977457126794233164469587820180534943756310307982079098641169469781170
1.23418594255508189331109188431858952275803981721161865776707859734411458198096620724387531153985886900,2.9868563442909176208842491875728398170203197417522213876389194341244391978482388835455470115861455331941725240
1.24375327544310578395691430202648556557011764525201880240093191980414647796531478249382783333474149600,3.0089486915788703182579886733050202295164823714806973094430308963997608009955307494007526141256342721722534870
1.25332060833112967460273671973438160838219547329241894703478524226417837394966335774378035512962412300,3.0310309791848189148472886235128920874748715848951165031477888608115795060544463096754218029016699676836115180
1.26288794121915356524855913744227765119427330133281909166863856472421026993401193299373287692450674900,3.0531032139781670575013451070354284857065009675710515237414102964348905785543422301122985922507031324017141480
1.27245527410717745589438155515017369400635112937321923630249188718424216591836050824368539871938937700,3.0751654028220653169822977584056096704807627687587521771378816691896316438140549734119496950262367263543196810
1.28202260699520134654020397285806973681842895741361938093634520964427406190270908349363792051427200400,3.0972175525734183014037438316963385885747333912864530389253630454013713873224987085788996712521715994494050190
1.29158993988322523718602639056596577963050678545401952557019853210430595788705765874359044230915463000,3.1192596700828917599608469642547037589650809600684835206762452239505786144255087355735791349493135058120020220
1.30115727277124912783184880827386182244258461349441967020405185456433785387140623399354296410403725700,3.1412917621949196769674954801719839083856253024686325593284897238749019773751225545973907426703407490852329910
1.31072460565927301847767122598175786525466244153481981483790517702436974985575480924349548589891988400,3.1633138357477113562159369525014628162432700493253294950852011645207771672292862121263186552016062168746555440
1.32029193854729690912349364368965390806674026957521995947175849948440164584010338449344800769380251100,3.1853258975732584956742876899099622709536448425149786375068520276669586971166950885328445639301691483864550690
1.32985927143532079976931606139754995087881809761562010410561182194443354182445195974340052948868513800,3.2073279544973422525372878175013108919442479662916650889245408815856838169449525868818559549535465589314997030
1.33942660432334469041513847910544599369089592565602024873946514440446543780880053499335305128356776500,3.2293200133395402986456446828503784071256131071660244824141659487959141513542775048805207540404375616378127820
1.34899393721136858106096089681334203650297375369642039337331846686449733379314911024330557307845039200,3.2513020809132338662892794367047761363360494768419405161910199898480047028717650153849697623251369351892807510
1.35856127009939247170678331452123807931505158173682053800717178932452922977749768549325809487333301800,3.2732741640256147844097638132181371251831581998955103912298405887535042156504179787768493897609750415454152890
1.36812860298741636235260573222913412212712940977722068264102511178456112576184626074321061666821564500,3.2952362694776925052172063668446497900274338414951099925343641909825908484229151767613223848261348145441959790
1.37769593587544025299842814993703016493920723781762082727487843424459302174619483599316313846309827200,3.3171884040643011212368197120201563613723685809325906780692216368345489403034705949069060188126342578000008340
1.38726326876346414364425056764492620775128506585802097190873175670462491773054341124311566025798089900,3.3391305745741063728003726573518933561078777586022534250212141484417239530398084098216909199351575801059607100
1.39683060165148803429007298535282225056336289389842111654258507916465681371489198649306818205286352600,3.3610627877896126459977035281084186167081065531514736047083531382471033527514951615767439645664057741168584380
1.40639793453951192493589540306071829337544072193882126117643840162468870969924056174302070384774615300,3.3829850504871699611034434292153314420173419137703203236188259063369622658832148204896731689546533264656819500
1.41596526742753581558171782076861433618751854997922140581029172408472060568358913699297322564262878000,3.4048973694369809514940707155932619085082868857984258924678433557756232431272401040359622874724847706259220820
1.42553260031555970622754023847651037899959637801962155044414504654475250166793771224292574743751140700,3.4267997514031078330703905073948142765433481119400251537447502870414584302554533806409277885000413062918091540
1.43509993320358359687336265618440642181167420606002169507799836900478439765228628749287826923239403300,3.4486922031434793642005057143795468846967654516467063379085266737489366188619663183482886098202869291897737290
1.44466726609160748751918507389230246462375203410042183971185169146481629363663486274283079102727666100,3.4705747314098977961983187161838236414181852568133878500507397435148353830872876272912579995595982146446940440
1.45423459897963137816500749160019850743582986214082198434570501392484818962098343799278331282215928800,3.4924473429480458143525755834689627434507611157360766405241002980453100233812412230713622796155143617338580880
1.46380193186765526881082990930809455024790769018122212897955833638488008560533201324273583461704191400,3.5143100444974934695214375187403344726802866181033507824365533830810546821536333512485198723250097028703058000
1.47336926475567915945665232701599059305998551822162227361341165884491198158968058849268835641192454100,3.5361628427917051003075370448960341508527146053811735085762967926625755556287911765786624438435316883495572750
1.48293659764370305010247474472388663587206334626202241824726498130494387757402916374264087820680716800,3.5580057445580462458284493741609044290279161404761127991262076460946385270590592518955907426890947389683543010
1.49250393053172694074829716243178267868414117430242256288111830376497577355837773899259340000168979500,3.5798387565177905490974823498647416288904202881686861507337801444320776804053934842534244902065972794946240910
1.50207126341975083139411958013967872149621900234282270751497162622500766954272631424254592179657242200,3.6016618853861266510296613684075442689275624991784437431546814179031747076843389224302788073879925438688481170
1.51163859630777472203994199784757476430829683038322285214882494868503956552707488949249844359145504900,3.6234751378721650750877587585950096456676005967665103752620754385214894737377192629577621290184907208462726830
1.52120592919579861268576441555547080712037465842362299678267827114507146151142346474245096538633767600,3.6452785206789451025831902201998280128118853367750057053349256291071178285114936565689398287608656942283012090
1.53077326208382250333158683326336684993245248646402314141653159360510335749577203999240348718122030200,3.6670720405034416386465741029846444500270448872138169686421111481836892948985668993822174543203860134410568600
1.54034059497184639397740925097126289274453031450442328605038491606513525348012061524235600897610292900,3.6888557040365720688827225413871453665077497359513775713249464163928166321503756306085082052207245689954038720
1.54990792785987028462323166867915893555660814254482343068423823852516714946446919049230853077098555700,3.7106295179632031067248067484931768206861727488698711502434078032046192528726066630225266910242085579245223950
1.55947526074789417526905408638705497836868597058522357531809156098519904544881776574226105256586818300,3.7323934889621576315024121156870193510982631300951574258920714737755338701235670484314460985635692485269615150
1.56904259363591806591487650409495102118076379862562371995194488344523094143316634099221357436075081000,3.7541476237062215172381721613461386828110684353643969947855818031047050596469942235533700585526042066916717710
1.57860992652394195656069892180284706399284162666602386458579820590526283741751491624216609615563343700,3.7758919288621504521876438230184185317537804153270872445638305679947499187502760364375110812840136378428528670
1.58817725941196584720652133951074310680491945470642400921965152836529473340186349149211861795051606400,3.7976264110906767491370600925608801358390000241918030207508778627602322974950015637162574238321623245519217630
1.59774459229998973785234375721863914961699728274682415385350485082532662938621206674207113974539869100,3.8193510770465161464735695526083259595602385587024788046237220628757034166898426811928384875130722176251876600
1.60731192518801362849816617492653519242907511078722429848735817328535852537056064199202366154028131800,3.8410659333783746000425459853566377907794108483760519478430636741364355263859820314631840513616826018881304910
1.61687925807603751914398859263443123524115293882762444312121149574539042135490921724197618333516394500,3.8627709867289550658065248908673395781144919228997856354615282893546746318079688352598505918997697046243234250
1.62644659096406140978981101034232727805323076686802458775506481820542231733925779249192870513004657200,3.8844662437349642733202974718065312911619677913466791810198531478413490590111353116780257270895214942059875550
1.63601392385208530043563342805022332086530859490842473238891814066545421332360636774188122692492919800,3.9061517110271194900366664146017404981680667968811057593574073504834246620088428737987667540239259753924232280
1.64558125674010919108145584575811936367738642294882487702277146312548610930795494299183374871981182500,3.9278273952301552764573416233142513364299692872615236274652665906979315092733024801859559023852161197027570090
1.65514858962813308172727826346601540648946425098922502165662478558551800529230351824178627051469445200,3.9494933029628302321434279419619827944234413405818372154477975598744962534577174986871868349523877195071476820
1.66471592251615697237310068117391144930154207902962516629047810804554990127665209349173879230957707900,3.9711494408379337325999308334692242233001192417013708765056422549641893059884907059974396730639791838633895200
1.67428325540418086301892309888180749211361990707002531092433143050558179726100066874169131410445970600,3.9927958154622926570486799687450172324463700151630300306861149399501835281078728791615409559797582343429110770
1.68385058829220475366474551658970353492569773511042545555818475296561369324534924399164383589934233300,4.0144324334367781071040447174825172711271275936573450422599679706813835126073900055147685212598950492505815380
1.69341792118022864431056793429759957773777556315082560019203807542564558922969781924159635769422496000,4.0360593013563121163657896230083883153198372473388992363271305296709998705051075799615310832127473019049751360
1.70298525406825253495639035200549562054985339119122574482589139788567748521404639449154887948910758600,4.0576764258098743509433920867755878142510404151898418837454041092131699945914100721459638736936721363268461540
1.71255258695627642560221276971339166336193121923162588945974472034570938119839496974150140128399021300,4.0792838133805088009261186837664878464235833438666001399513684782236218586138062433713386831578586398409979620
1.72211991984430031624803518742128770617400904727202603409359804280574127718274354499145392307887284100,4.1008814706453304628131307780381467307647361078852236664861083111320972100724991178453848238437076037118017490
1.73168725273232420689385760512918374898608687531242617872745136526577317316709212024140644487375546700,4.1224694041755320129178644077799797833023559575683669326553182361453436858384379772227626210738214430534301650
1.74125458562034809753968002283707979179816470335282632336130468772580506915144069549135896666863809400,4.1440476205363904717609037614486565703524026672119825113242030918632030732624939370183459842792939049538108810
1.75082191850837198818550244054497583461024253139322646799515801018583696513578927074131148846352072100,4.1656161262872738594655419706786435840751089481280369504453548615791854322605797579616211300517255694418150390
1.76038925139639587883132485825287187742232035943362661262901133264586886112013784599126401025840334800,4.1871749279816478421701974016225743009989132347171577107370265244808757271183347665015188069457070929975038920
1.76995658428441976947714727596076792023439818747402675726286465510590075710448642124121653205328597500,4.2087240321670823694718281340370106890940427213882807356523423504020243532221562375339221553429542702373190780
1.77952391717244366012296969366866396304647601551442690189671797756593265308883499649116905384816860200,4.2302634453852583029144618766798972993961160660063460458896826504351163444792653574812127209367692839844930930
1.78909125006046755076879211137656000585855384355482704653057130002596454907318357174112157564305122900,4.2517931741719740355369331783101245163484679311620559791637426655322024654281575023759285089199368982646592360
1.79865858294849144141461452908445604867063167159522719116442462248599644505753214699107409743793385600,4.2733132250571521024938944556614214809538447342477876045464674804599101587968084860231638551476455313696208930
1.80822591583651533206043694679235209148270949963562733579827794494602834104188072224102661923281648200,4.2948236045648457827641420730868877350304166644368093852434142975855640774431372421331404227813788219604467400
1.81779324872453922270625936450024813429478732767602748043213126740606023702622929749097914102769910900,4.3163243192132456919602734730217270435008040019475989986590923420265266077599419545671083164377419589641516880
1.82736058161256311335208178220814417710686515571642762506598458986609213301057787274093166282258173600,4.3378153755146863662536661718753328338158592828512623871214542394522530990567526967176290040247535152908371380
1.83692791450058700399790419991604021991894298375682776969983791232612402899492644799088418461746436300,4.3592967799756528374287443023252415989880575334496921896687805237321820147567650521745348473825095672165176170
1.84649524738861089464372661762393626273102081179722791433369123478615592497927502324083670641234699000,4.3807685390967871990804733001303506833192803267224169901623667871439555951172628610418818089222412410281213340
1.85606258027663478528954903533183230554309863983762805896754455724618782096362359849078922820722961700,4.4022306593728951639689983013952044742220939191624083467612969550418957565821404982055137800631910936588775980
1.86562991316465867593537145303972834835517646787802820360139787970621971694797217374074175000211224400,4.4236831472929526125453168345873838927282837929237796461134610724801829250836418797517548855400383562662905000
1.87519724605268256658119387074762439116725429591842834823525120216625161293232074899069427179699487000,4.4451260093401121326618514604226645517311995278456833576866885446207394925880867956234062539540217527048231420
1.88476457894070645722701628845552043397933212395882849286910452462628350891666932424064679359187749700,4.4665592519917095504817631318744952310012321424250993987377391411613807489738794562404035498113828190363709820
1.89433191182873034787283870616341647679140995199922863750295784708631540490101789949059931538676012500,4.4879828817192704526008212159226256986365608253365179516637636425256644005527242279479289580934796435727106710
1.90389924471675423851866112387131251960348778003962878213681116954634730088536647474055183718164275100,4.5093969049885166993956213381177950368616145339941263735040326222888413104240436446817727250515292949038736260
1.91346657760477812916448354157920856241556560808002892677066449200637919686971504999050435897652537800,4.5308013282593729296119174804929697541555835327731107741657140951611909572017117178017879762184833388966635460

